Explainability of Complex AI Models with Correlation Impact Ratio

Complex AI systems make better predictions but often lack transparency, limiting trustworthiness, interpretability, and safe deployment. Common post hoc AI explainers, such as LIME, SHAP, HSIC, and SAGE, are model agnostic but are too restricted in one significant regard: they tend to misrank correlated features and require costly perturbations, which do not scale to high dimensional data. We introduce ExCIR (Explainability through Correlation Impact Ratio), a theoretically grounded, simple, and reliable metric for explaining the contribution of input features to model outputs, which remains stable and consistent under noise and sampling variations. We demonstrate that ExCIR captures dependencies arising from correlated features through a lightweight single pass formulation. Experimental evaluations on diverse datasets, including EEG, synthetic vehicular data, Digits, and Cats-Dogs, validate the effectiveness and stability of ExCIR across domains, achieving more interpretable feature explanations than existing methods while remaining computationally efficient. To this end, we further extend ExCIR with an information theoretic foundation that unifies the correlation ratio with Canonical Correlation Analysis under mutual information bounds, enabling multi output and class conditioned explainability at scale.

==> Linear_case___CCA_vs_ExCIR__feature-space__scores___ranks.csv <==
feature,CCA_abs_corr,ExCIR_feature_space
9,0.6679827630009088,0.4168815750340573
4,0.35475958776365263,0.1123963961626584
8,0.35259458407448113,0.11627267726284973
1,0.27924676696774875,0.08134127635661637
7,0.27198277928181347,0.057624224481155006
0,0.2476192820501104,0.06760761729440079
5,0.149389104946737,0.024739284635641234
10,0.14036848801725085,0.018674211691007248
2,0.12224409833291247,0.006278624864651361
3,0.11737585247227263,0.01337430403940254
6,0.09021978236087048,0.004302016272802356
11,0.012958621704121594,0.0


==> Nonlinear_case___CCA_vs_ExCIR__feature-space__scores___ranks.csv <==
feature,CCA_abs_corr,ExCIR_feature_space
1,0.04131280416928802,0.6466450282891545
0,0.017928529673041104,0.21127049113147356
3,0.25685853633143574,0.053739042829368255
2,0.18867105728184735,0.03837522267201254
4,0.10559814540365167,0.007835335753944905
10,0.06623301794462469,0.004699278650299066
5,0.06975303727436521,0.004689024281966492
7,0.07589117697244986,0.0033790168876434157
6,0.012205085230057828,0.0
8,0.0225488864484222,0.0
9,0.006831225831515147,0.0
11,0.0064642773504593,0.0


==> bench_accuracy_costs.csv <==
model,test_acc,acc_drop_vs_baseline,sec,kind
Baseline(GBM),0.7016666666666667,0.0,45.62800335884094,fit
ExCIR-LW(20%),0.7016666666666667,0.0,0.002406869615827288,explain
ExCIR-LW(30%),0.7016666666666667,0.0,0.001835005623953683,explain
ExCIR-LW(50%),0.7016666666666667,0.0,0.0020825862884521484,explain
"LogReg(L2,C=0.2)",0.695,0.00666666666666671,0.023574352264404297,fit
"DecisionTree(d=2,l=100)",0.6983333333333334,0.0033333333333332993,0.04062032699584961,fit
TinyGBM(20x2),0.6991666666666667,0.0024999999999999467,0.9596347808837891,fit
"TinyRF(40,d=4,l=50)",0.7016666666666667,0.0,0.959845781326294,fit


==> bench_excir_lightweight_runs.csv <==
frac_val,repeat,sec,spearman_vs_full,top10_overlap
0.2,0,0.0018467903137207031,0.9684210526315788,1.0
0.2,1,0.0018932819366455078,0.8150375939849623,1.0
0.2,2,0.0016841888427734375,0.9263157894736842,1.0
0.2,3,0.004019021987915039,0.9503759398496241,1.0
0.2,4,0.003806591033935547,0.9112781954887217,1.0
0.2,5,0.0017704963684082031,0.9308270676691727,0.9
0.2,6,0.0018277168273925781,0.8045112781954886,1.0
0.3,0,0.0017359256744384766,0.9338345864661652,1.0
0.3,1,0.001752614974975586,0.9639097744360902,1.0
0.3,2,0.0018105506896972656,0.9578947368421054,1.0
0.3,3,0.0017576217651367188,0.8406015037593983,1.0
0.3,4,0.0019109249114990234,0.9293233082706768,1.0
0.3,5,0.002033233642578125,0.9398496240601503,1.0
0.3,6,0.001844167709350586,0.9142857142857143,1.0
0.5,0,0.0018229484558105469,0.9443609022556391,1.0
0.5,1,0.0018596649169921875,0.9503759398496241,1.0
0.5,2,0.00196075439453125,0.9639097744360902,1.0
0.5,3,0.0021004676818847656,0.9684210526315788,1.0
0.5,4,0.001977682113647461,0.956390977443609,1.0
0.5,5,0.0026891231536865234,0.9473684210526315,1.0
0.5,6,0.0021674633026123047,0.9699248120300751,1.0


==> bench_method_compare.csv <==
method,model,time_sec,rank_spearman,top10_overlap,test_acc,acc_drop_vs_baseline
ExCIR-LW,ExCIR-LW(20%),0.002406869615827288,0.9009667024704617,0.9857142857142858,0.7016666666666667,0.0
ExCIR-LW,ExCIR-LW(30%),0.001835005623953683,0.9256713211600429,1.0,0.7016666666666667,0.0
ExCIR-LW,ExCIR-LW(50%),0.0020825862884521484,0.957250268528464,1.0,0.7016666666666667,0.0
LIME(aprx),"LogReg(L2,C=0.2)",0.6580886840820312,0.4526315789473684,0.6,0.695,0.0066666666666667
SHAP,"LogReg(L2,C=0.2)",0.042119026184082,0.4466165413533834,0.6,0.695,0.0066666666666667
LIME(aprx),"DecisionTree(d=2,l=100)",0.8622283935546875,0.1969924812030075,0.5,0.6983333333333334,0.0033333333333332
SHAP(fallback=PFI),"DecisionTree(d=2,l=100)",0.0302474498748779,0.4113063728303113,0.4,0.6983333333333334,0.0033333333333332
LIME(aprx),TinyGBM(20x2),1.7568283081054688,0.5413533834586466,0.7,0.6991666666666667,0.0024999999999999
SHAP,TinyGBM(20x2),0.0346708297729492,0.463649668742005,0.7,0.6991666666666667,0.0024999999999999
LIME(aprx),"TinyRF(40,d=4,l=50)",6.290117025375366,0.7233082706766917,0.8,0.7016666666666667,0.0
SHAP(fallback=PFI),"TinyRF(40,d=4,l=50)",1.0338513851165771,0.4642065418934931,0.6,0.7016666666666667,0.0


==> bench_surrogates_accuracy.csv <==
model,test_acc,acc_drop_vs_baseline,fit_sec
"LogReg(L2,C=0.2)",0.695,0.00666666666666671,0.023574352264404297
"DecisionTree(d=2,l=100)",0.6983333333333334,0.0033333333333332993,0.04062032699584961
TinyGBM(20x2),0.6991666666666667,0.0024999999999999467,0.9596347808837891
"TinyRF(40,d=4,l=50)",0.7016666666666667,0.0,0.959845781326294


==> digits_multioutput_excir_per_feature.csv <==
feature_index,excir_multi_logits
0,0.0
1,0.02492988943552025
2,0.2115637226212131
3,0.7318088976958291
4,0.7277765387140273
5,0.19091256559918535
6,0.07380699669729526
7,0.0408821205687387
8,6.917278418030104e-05
9,0.06565250903981407
10,0.4563893840492688
11,0.7903512126420391
12,0.6529829440908215
13,0.2631210940363155
14,0.07278805168350676
15,0.0462259168013012
16,0.00100158045549989
17,0.11436959898237006
18,0.4369382795137927
19,0.33874528929006575
20,0.27847486175882513
21,0.26487526662884003
22,0.09345436443114158
23,0.016853943588885676
24,0.002061216007603102
25,0.17801906053002714
26,0.3754130457859258
27,0.3153759543956602
28,0.384044850695457
29,0.42566910713762796
30,0.18352806590229498
31,0.002384175042402675
32,0.0
33,0.14614178250610163
34,0.32246536965407807
35,0.2999403167416845
36,0.3832689778243538
37,0.49408325940807707
38,0.3159862162545061
39,0.0
40,0.003335256352257225
41,0.07693344805184164
42,0.19734303475694354
43,0.22995274811916258
44,0.2214925962369647
45,0.3621842769599113
46,0.2914542942520618
47,0.03350395879653968
48,0.0
49,0.04596510169187283
50,0.2937970282075178
51,0.5468606558817731
52,0.4517589667852937
53,0.4000353503989061
54,0.2645926214496234
55,0.06968514044451642
56,0.0
57,0.017178263179781224
58,0.20882367953803826
59,0.7113956845676707
60,0.6310665971600811
61,0.3583868633780832
62,0.18147655113896966
63,0.05249210644722756


==> lw_fidelity.csv <==
dataset,topk,pred_divergence,mmd_embeddings,proj_mean_angle_rad,proj_mean_cos,excir_full_vs_lw_topk,excir_full_vs_lw_tau,full_train_s,lw_train_s
WindPower,10,1.0041,0.0019,0.717,0.6927,1.0,1.0,12.8829,5.5976
SolarGeneration,10,46.9711,0.144,0.5675,0.7673,1.0,1.0,1.2564,1.2797


==> lw_fidelity_long.csv <==
dataset,window,trial,topk,pred_divergence,mmd_embeddings,proj_mean_angle_rad,proj_mean_cos,excir_full_vs_lw_topk,excir_full_vs_lw_tau,full_train_s,lw_train_s
WindPower[2018-01],2018-01,0,10,1.8086952160493897,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,2.486454725265503,1.519883394241333
WindPower[2018-01#t1],2018-01,1,10,1.8086952160493908,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,2.213611602783203,1.0415575504302979
WindPower[2018-01#t2],2018-01,2,10,1.80869521604939,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,1.8885314464569092,1.0288503170013428
WindPower[2018-01#t3],2018-01,3,10,1.8086952160493908,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,1.8622722625732422,1.0279037952423096
WindPower[2018-01#t4],2018-01,4,10,1.8086952160493903,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,3.0997371673583984,1.0392470359802246
WindPower[2018-01#t5],2018-01,5,10,1.80869521604939,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,1.8749828338623047,1.022836446762085
WindPower[2018-01#t6],2018-01,6,10,1.8086952160493899,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,1.8517181873321533,1.0266878604888916
WindPower[2018-01#t7],2018-01,7,10,1.8086952160493908,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,2.3631298542022705,1.7319443225860596
WindPower[2018-01#t8],2018-01,8,10,1.80869521604939,0.08376915499734272,0.7053650739727763,0.6873770525339271,0.9,0.9815384615384617,1.8723499774932861,1.0284900665283203
WindPower[2018-02],2018-02,0,10,0.8038619361936149,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.854978084564209,0.9941494464874268
WindPower[2018-02#t1],2018-02,1,10,0.8038619361936148,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.8264925479888916,1.3820874691009521
WindPower[2018-02#t2],2018-02,2,10,0.803861936193615,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,2.1303038597106934,0.9982080459594727
WindPower[2018-02#t3],2018-02,3,10,0.8038619361936147,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.8169162273406982,0.9957313537597656
WindPower[2018-02#t4],2018-02,4,10,0.803861936193615,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.824347972869873,0.9989242553710938
WindPower[2018-02#t5],2018-02,5,10,0.8038619361936151,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,2.958397388458252,1.0755400657653809
WindPower[2018-02#t6],2018-02,6,10,0.8038619361936148,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.8230481147766113,0.998415470123291
WindPower[2018-02#t7],2018-02,7,10,0.803861936193615,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.8053359985351562,0.9933967590332031
WindPower[2018-02#t8],2018-02,8,10,0.8038619361936146,0.007976918253255971,0.618235457218643,0.7458512884710957,1.0,0.9876923076923078,1.8496594429016113,1.8522789478302002
WindPower[2018-03],2018-03,0,10,0.9974037698412677,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.9565355777740479,1.0466527938842773
WindPower[2018-03#t1],2018-03,1,10,0.9974037698412677,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.8892126083374023,1.048002004623413
WindPower[2018-03#t2],2018-03,2,10,0.9974037698412679,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.9348890781402588,1.1695592403411865
WindPower[2018-03#t3],2018-03,3,10,0.997403769841268,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,2.450299024581909,1.0614659786224365
WindPower[2018-03#t4],2018-03,4,10,0.997403769841268,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.9288294315338135,1.0607924461364746
WindPower[2018-03#t5],2018-03,5,10,0.9974037698412681,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.9280474185943604,1.0601167678833008
WindPower[2018-03#t6],2018-03,6,10,0.997403769841268,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,3.146505355834961,1.0664873123168945
WindPower[2018-03#t7],2018-03,7,10,0.9974037698412679,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.9354898929595947,1.0558552742004395
WindPower[2018-03#t8],2018-03,8,10,0.9974037698412681,0.09008114508191478,0.593392277115314,0.7639007225034952,1.0,0.9938461538461539,1.9579627513885498,1.0607819557189941
WindPower[2018-04],2018-04,0,10,2.988673868312739,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,2.3133115768432617,1.417752742767334
WindPower[2018-04#t1],2018-04,1,10,2.9886738683127403,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,1.6137962341308594,0.9022719860076904
WindPower[2018-04#t2],2018-04,2,10,2.9886738683127403,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,1.6207058429718018,0.913367509841919
WindPower[2018-04#t3],2018-04,3,10,2.98867386831274,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,1.6135213375091553,0.923886775970459
WindPower[2018-04#t4],2018-04,4,10,2.9886738683127403,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,2.7677371501922607,0.9077835083007812
WindPower[2018-04#t5],2018-04,5,10,2.9886738683127403,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,1.5967812538146973,0.9058527946472168
WindPower[2018-04#t6],2018-04,6,10,2.988673868312741,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,1.6424412727355957,0.9058797359466553
WindPower[2018-04#t7],2018-04,7,10,2.9886738683127394,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,1.6109106540679932,1.2824664115905762
WindPower[2018-04#t8],2018-04,8,10,2.9886738683127403,0.0,0.7161117244655197,0.6785726556348697,1.0,0.9630769230769232,2.0894975662231445,0.9061892032623291
WindPower[2018-05],2018-05,0,10,4.469977430555581,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.0921216011047363,1.0705008506774902
WindPower[2018-05#t1],2018-05,1,10,4.469977430555579,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.0672528743743896,1.0787546634674072
WindPower[2018-05#t2],2018-05,2,10,4.4699774305555815,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,3.3122544288635254,1.0893433094024658
WindPower[2018-05#t3],2018-05,3,10,4.469977430555579,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.087507963180542,1.0753607749938965
WindPower[2018-05#t4],2018-05,4,10,4.469977430555579,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.0878052711486816,1.0826561450958252
WindPower[2018-05#t5],2018-05,5,10,4.46997743055558,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,3.2029874324798584,1.1623053550720215
WindPower[2018-05#t6],2018-05,6,10,4.469977430555578,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.0754668712615967,1.0793144702911377
WindPower[2018-05#t7],2018-05,7,10,4.469977430555579,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.0661087036132812,1.0820486545562744
WindPower[2018-05#t8],2018-05,8,10,4.469977430555581,0.010721526425406358,0.6583991509982069,0.7298893896238522,1.0,0.9876923076923078,2.9061577320098877,1.4409582614898682
WindPower[2018-06],2018-06,0,10,1.5677203907203907,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.687817096710205,0.9127402305603027
WindPower[2018-06#t1],2018-06,1,10,1.567720390720391,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.6919589042663574,0.9236783981323242
WindPower[2018-06#t2],2018-06,2,10,1.5677203907203905,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.6768221855163574,0.95924973487854
WindPower[2018-06#t3],2018-06,3,10,1.5677203907203907,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,2.47534441947937,0.9549136161804199
WindPower[2018-06#t4],2018-06,4,10,1.5677203907203912,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.7135095596313477,0.9483070373535156
WindPower[2018-06#t5],2018-06,5,10,1.5677203907203903,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.7084956169128418,0.939255952835083
WindPower[2018-06#t6],2018-06,6,10,1.56772039072039,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.8743162155151367,1.7265164852142334
WindPower[2018-06#t7],2018-06,7,10,1.5677203907203905,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.7101926803588867,0.9314560890197754
WindPower[2018-06#t8],2018-06,8,10,1.5677203907203903,0.03985380399236238,0.6615644553960653,0.71430839195747,0.9,0.9815384615384617,1.6985728740692139,0.9274132251739502
SolarGeneration[2025-10],2025-10,0,10,39.004490769936986,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,0.9503495693206787,0.6256513595581055
SolarGeneration[2025-10#t1],2025-10,1,10,39.004490769936965,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,0.959317684173584,0.8081598281860352
SolarGeneration[2025-10#t2],2025-10,2,10,39.00449076993698,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,1.61307692527771,0.6281192302703857
SolarGeneration[2025-10#t3],2025-10,3,10,39.00449076993699,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,0.9552674293518066,0.6292650699615479
SolarGeneration[2025-10#t4],2025-10,4,10,39.00449076993699,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,0.9625852108001709,0.6335456371307373
SolarGeneration[2025-10#t5],2025-10,5,10,39.00449076993698,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,1.0923709869384766,1.1331217288970947
SolarGeneration[2025-10#t6],2025-10,6,10,39.00449076993698,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,1.288250207901001,0.7600505352020264
SolarGeneration[2025-10#t7],2025-10,7,10,39.004490769936986,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,1.4868412017822266,0.6158730983734131
SolarGeneration[2025-10#t8],2025-10,8,10,39.00449076993697,0.0012046431033320149,0.5381934116285791,0.8084431795426099,1.0,1.0,0.9658041000366211,0.6294064521789551


==> lw_fidelity_meanstd.csv <==
dataset,pred_divergence_mean,pred_divergence_std,mmd_embeddings_mean,mmd_embeddings_std,proj_mean_angle_rad_mean,proj_mean_angle_rad_std,proj_mean_cos_mean,proj_mean_cos_std,excir_full_vs_lw_topk_mean,excir_full_vs_lw_topk_std,excir_full_vs_lw_tau_mean,excir_full_vs_lw_tau_std,full_train_s_mean,full_train_s_std,lw_train_s_mean,lw_train_s_std
SolarGeneration[2025-10#t1],39.004490769936965,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,0.959317684173584,,0.8081598281860352,
SolarGeneration[2025-10#t2],39.00449076993698,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,1.61307692527771,,0.6281192302703857,
SolarGeneration[2025-10#t3],39.00449076993699,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,0.9552674293518066,,0.6292650699615479,
SolarGeneration[2025-10#t4],39.00449076993699,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,0.9625852108001709,,0.6335456371307373,
SolarGeneration[2025-10#t5],39.00449076993698,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,1.0923709869384766,,1.1331217288970947,
SolarGeneration[2025-10#t6],39.00449076993698,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,1.288250207901001,,0.7600505352020264,
SolarGeneration[2025-10#t7],39.004490769936986,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,1.4868412017822266,,0.6158730983734131,
SolarGeneration[2025-10#t8],39.00449076993697,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,0.9658041000366211,,0.6294064521789551,
SolarGeneration[2025-10],39.004490769936986,,0.0012046431033320149,,0.5381934116285791,,0.8084431795426099,,1.0,,1.0,,0.9503495693206787,,0.6256513595581055,
WindPower[2018-01#t1],1.8086952160493908,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,2.213611602783203,,1.0415575504302979,
WindPower[2018-01#t2],1.80869521604939,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,1.8885314464569092,,1.0288503170013428,
WindPower[2018-01#t3],1.8086952160493908,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,1.8622722625732422,,1.0279037952423096,
WindPower[2018-01#t4],1.8086952160493903,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,3.0997371673583984,,1.0392470359802246,
WindPower[2018-01#t5],1.80869521604939,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,1.8749828338623047,,1.022836446762085,
WindPower[2018-01#t6],1.8086952160493899,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,1.8517181873321533,,1.0266878604888916,
WindPower[2018-01#t7],1.8086952160493908,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,2.3631298542022705,,1.7319443225860596,
WindPower[2018-01#t8],1.80869521604939,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,1.8723499774932861,,1.0284900665283203,
WindPower[2018-01],1.8086952160493897,,0.08376915499734272,,0.7053650739727763,,0.6873770525339271,,0.9,,0.9815384615384617,,2.486454725265503,,1.519883394241333,
WindPower[2018-02#t1],0.8038619361936148,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.8264925479888916,,1.3820874691009521,
WindPower[2018-02#t2],0.803861936193615,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,2.1303038597106934,,0.9982080459594727,
WindPower[2018-02#t3],0.8038619361936147,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.8169162273406982,,0.9957313537597656,
WindPower[2018-02#t4],0.803861936193615,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.824347972869873,,0.9989242553710938,
WindPower[2018-02#t5],0.8038619361936151,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,2.958397388458252,,1.0755400657653809,
WindPower[2018-02#t6],0.8038619361936148,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.8230481147766113,,0.998415470123291,
WindPower[2018-02#t7],0.803861936193615,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.8053359985351562,,0.9933967590332031,
WindPower[2018-02#t8],0.8038619361936146,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.8496594429016113,,1.8522789478302002,
WindPower[2018-02],0.8038619361936149,,0.007976918253255971,,0.618235457218643,,0.7458512884710957,,1.0,,0.9876923076923078,,1.854978084564209,,0.9941494464874268,
WindPower[2018-03#t1],0.9974037698412677,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.8892126083374023,,1.048002004623413,
WindPower[2018-03#t2],0.9974037698412679,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.9348890781402588,,1.1695592403411865,
WindPower[2018-03#t3],0.997403769841268,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,2.450299024581909,,1.0614659786224365,
WindPower[2018-03#t4],0.997403769841268,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.9288294315338135,,1.0607924461364746,
WindPower[2018-03#t5],0.9974037698412681,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.9280474185943604,,1.0601167678833008,
WindPower[2018-03#t6],0.997403769841268,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,3.146505355834961,,1.0664873123168945,
WindPower[2018-03#t7],0.9974037698412679,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.9354898929595947,,1.0558552742004395,
WindPower[2018-03#t8],0.9974037698412681,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.9579627513885498,,1.0607819557189941,
WindPower[2018-03],0.9974037698412677,,0.09008114508191478,,0.593392277115314,,0.7639007225034952,,1.0,,0.9938461538461539,,1.9565355777740479,,1.0466527938842773,
WindPower[2018-04#t1],2.9886738683127403,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,1.6137962341308594,,0.9022719860076904,
WindPower[2018-04#t2],2.9886738683127403,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,1.6207058429718018,,0.913367509841919,
WindPower[2018-04#t3],2.98867386831274,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,1.6135213375091553,,0.923886775970459,
WindPower[2018-04#t4],2.9886738683127403,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,2.7677371501922607,,0.9077835083007812,
WindPower[2018-04#t5],2.9886738683127403,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,1.5967812538146973,,0.9058527946472168,
WindPower[2018-04#t6],2.988673868312741,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,1.6424412727355957,,0.9058797359466553,
WindPower[2018-04#t7],2.9886738683127394,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,1.6109106540679932,,1.2824664115905762,
WindPower[2018-04#t8],2.9886738683127403,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,2.0894975662231445,,0.9061892032623291,
WindPower[2018-04],2.988673868312739,,0.0,,0.7161117244655197,,0.6785726556348697,,1.0,,0.9630769230769232,,2.3133115768432617,,1.417752742767334,
WindPower[2018-05#t1],4.469977430555579,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.0672528743743896,,1.0787546634674072,
WindPower[2018-05#t2],4.4699774305555815,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,3.3122544288635254,,1.0893433094024658,
WindPower[2018-05#t3],4.469977430555579,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.087507963180542,,1.0753607749938965,
WindPower[2018-05#t4],4.469977430555579,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.0878052711486816,,1.0826561450958252,
WindPower[2018-05#t5],4.46997743055558,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,3.2029874324798584,,1.1623053550720215,
WindPower[2018-05#t6],4.469977430555578,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.0754668712615967,,1.0793144702911377,
WindPower[2018-05#t7],4.469977430555579,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.0661087036132812,,1.0820486545562744,
WindPower[2018-05#t8],4.469977430555581,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.9061577320098877,,1.4409582614898682,
WindPower[2018-05],4.469977430555581,,0.010721526425406358,,0.6583991509982069,,0.7298893896238522,,1.0,,0.9876923076923078,,2.0921216011047363,,1.0705008506774902,
WindPower[2018-06#t1],1.567720390720391,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.6919589042663574,,0.9236783981323242,
WindPower[2018-06#t2],1.5677203907203905,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.6768221855163574,,0.95924973487854,
WindPower[2018-06#t3],1.5677203907203907,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,2.47534441947937,,0.9549136161804199,
WindPower[2018-06#t4],1.5677203907203912,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.7135095596313477,,0.9483070373535156,
WindPower[2018-06#t5],1.5677203907203903,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.7084956169128418,,0.939255952835083,
WindPower[2018-06#t6],1.56772039072039,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.8743162155151367,,1.7265164852142334,
WindPower[2018-06#t7],1.5677203907203905,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.7101926803588867,,0.9314560890197754,
WindPower[2018-06#t8],1.5677203907203903,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.6985728740692139,,0.9274132251739502,
WindPower[2018-06],1.5677203907203907,,0.03985380399236238,,0.6615644553960653,,0.71430839195747,,0.9,,0.9815384615384617,,1.687817096710205,,0.9127402305603027,


==> mul.csv <==
val_acc,test_acc,kendall_tau_median (Invariance_Full-rank),top8_overlap_median (Invariance_Full-rank),top10_overlap_median (Invariance_Full-rank),kendall_tau_median (Robustness_Softmax+Noise),top8_overlap_median (Robustness_Softmax+Noise),top10_overlap_median (Robustness_Softmax+Noise)
0.9832869080779945,0.9583333333333334,1.0,1.0,1.0,0.722333000997009,0.875,0.9


==> pvlive_gb.csv <==
gsp_id,datetime_gmt,generation_mw
0,2025-10-23T19:00:00Z,0.0
0,2025-10-23T18:30:00Z,0.0
0,2025-10-23T18:00:00Z,0.0
0,2025-10-23T17:30:00Z,0.0
0,2025-10-23T17:00:00Z,29.9418
0,2025-10-23T16:30:00Z,363.947
0,2025-10-23T16:00:00Z,889.852
0,2025-10-23T15:30:00Z,1492.77
0,2025-10-23T15:00:00Z,2144.76
0,2025-10-23T14:30:00Z,2789.0
0,2025-10-23T14:00:00Z,3245.88
0,2025-10-23T13:30:00Z,3682.96
0,2025-10-23T13:00:00Z,3810.55
0,2025-10-23T12:30:00Z,3799.73
0,2025-10-23T12:00:00Z,3824.35
0,2025-10-23T11:30:00Z,3904.86
0,2025-10-23T11:00:00Z,3510.05
0,2025-10-23T10:30:00Z,3214.36
0,2025-10-23T10:00:00Z,2811.7
0,2025-10-23T09:30:00Z,2106.97
0,2025-10-23T09:00:00Z,1390.4
0,2025-10-23T08:30:00Z,793.442
0,2025-10-23T08:00:00Z,312.943
0,2025-10-23T07:30:00Z,35.6648
0,2025-10-23T07:00:00Z,0.00106244
0,2025-10-23T06:30:00Z,0.0
0,2025-10-23T06:00:00Z,0.0
0,2025-10-23T05:30:00Z,0.0
0,2025-10-23T05:00:00Z,0.0
0,2025-10-23T04:30:00Z,0.0
0,2025-10-23T04:00:00Z,0.0
0,2025-10-23T03:30:00Z,0.0
0,2025-10-23T03:00:00Z,0.0
0,2025-10-23T02:30:00Z,0.0
0,2025-10-23T02:00:00Z,0.0
0,2025-10-23T01:30:00Z,0.0
0,2025-10-23T01:00:00Z,0.0
0,2025-10-23T00:30:00Z,0.0
0,2025-10-23T00:00:00Z,0.0
0,2025-10-22T23:30:00Z,0.0
0,2025-10-22T23:00:00Z,0.0
0,2025-10-22T22:30:00Z,0.0
0,2025-10-22T22:00:00Z,0.0
0,2025-10-22T21:30:00Z,0.0
0,2025-10-22T21:00:00Z,0.0
0,2025-10-22T20:30:00Z,0.0
0,2025-10-22T20:00:00Z,0.0
0,2025-10-22T19:30:00Z,0.0
0,2025-10-22T19:00:00Z,0.0
0,2025-10-22T18:30:00Z,0.0
0,2025-10-22T18:00:00Z,0.0
0,2025-10-22T17:30:00Z,0.0
0,2025-10-22T17:00:00Z,3.75898
0,2025-10-22T16:30:00Z,139.591
0,2025-10-22T16:00:00Z,485.661
0,2025-10-22T15:30:00Z,1029.12
0,2025-10-22T15:00:00Z,1886.0
0,2025-10-22T14:30:00Z,2948.33
0,2025-10-22T14:00:00Z,3492.2
0,2025-10-22T13:30:00Z,4447.38
0,2025-10-22T13:00:00Z,5910.53
0,2025-10-22T12:30:00Z,6843.43
0,2025-10-22T12:00:00Z,7184.76
0,2025-10-22T11:30:00Z,7044.08
0,2025-10-22T11:00:00Z,6616.48
0,2025-10-22T10:30:00Z,5902.69
0,2025-10-22T10:00:00Z,4918.51
0,2025-10-22T09:30:00Z,3766.32
0,2025-10-22T09:00:00Z,2752.96
0,2025-10-22T08:30:00Z,1891.2
0,2025-10-22T08:00:00Z,1033.87
0,2025-10-22T07:30:00Z,236.307
0,2025-10-22T07:00:00Z,0.896572
0,2025-10-22T06:30:00Z,0.0
0,2025-10-22T06:00:00Z,0.0
0,2025-10-22T05:30:00Z,0.0
0,2025-10-22T05:00:00Z,0.0
0,2025-10-22T04:30:00Z,0.0
0,2025-10-22T04:00:00Z,0.0
0,2025-10-22T03:30:00Z,0.0
0,2025-10-22T03:00:00Z,0.0
0,2025-10-22T02:30:00Z,0.0
0,2025-10-22T02:00:00Z,0.0
0,2025-10-22T01:30:00Z,0.0
0,2025-10-22T01:00:00Z,0.0
0,2025-10-22T00:30:00Z,0.0
0,2025-10-22T00:00:00Z,0.0
0,2025-10-21T23:30:00Z,0.0
0,2025-10-21T23:00:00Z,0.0
0,2025-10-21T22:30:00Z,0.0
0,2025-10-21T22:00:00Z,0.0
0,2025-10-21T21:30:00Z,0.0
0,2025-10-21T21:00:00Z,0.0
0,2025-10-21T20:30:00Z,0.0
0,2025-10-21T20:00:00Z,0.0
0,2025-10-21T19:30:00Z,0.0
0,2025-10-21T19:00:00Z,0.0
0,2025-10-21T18:30:00Z,0.0
0,2025-10-21T18:00:00Z,0.0
0,2025-10-21T17:30:00Z,0.0
0,2025-10-21T17:00:00Z,31.5317
0,2025-10-21T16:30:00Z,342.596
0,2025-10-21T16:00:00Z,806.549
0,2025-10-21T15:30:00Z,1597.35
0,2025-10-21T15:00:00Z,2234.73
0,2025-10-21T14:30:00Z,2887.38
0,2025-10-21T14:00:00Z,3207.55
0,2025-10-21T13:30:00Z,3492.14
0,2025-10-21T13:00:00Z,4033.82
0,2025-10-21T12:30:00Z,4450.58
0,2025-10-21T12:00:00Z,4445.28
0,2025-10-21T11:30:00Z,4048.15
0,2025-10-21T11:00:00Z,4109.16
0,2025-10-21T10:30:00Z,3703.09
0,2025-10-21T10:00:00Z,3067.17
0,2025-10-21T09:30:00Z,2635.45
0,2025-10-21T09:00:00Z,2308.02
0,2025-10-21T08:30:00Z,1588.84
0,2025-10-21T08:00:00Z,869.926
0,2025-10-21T07:30:00Z,222.279
0,2025-10-21T07:00:00Z,2.91162
0,2025-10-21T06:30:00Z,0.0
0,2025-10-21T06:00:00Z,0.0
0,2025-10-21T05:30:00Z,0.0
0,2025-10-21T05:00:00Z,0.0
0,2025-10-21T04:30:00Z,0.0
0,2025-10-21T04:00:00Z,0.0
0,2025-10-21T03:30:00Z,0.0
0,2025-10-21T03:00:00Z,0.0
0,2025-10-21T02:30:00Z,0.0
0,2025-10-21T02:00:00Z,0.0
0,2025-10-21T01:30:00Z,0.0
0,2025-10-21T01:00:00Z,0.0
0,2025-10-21T00:30:00Z,0.0
0,2025-10-21T00:00:00Z,0.0
0,2025-10-20T23:30:00Z,0.0
0,2025-10-20T23:00:00Z,0.0
0,2025-10-20T22:30:00Z,0.0
0,2025-10-20T22:00:00Z,0.0
0,2025-10-20T21:30:00Z,0.0
0,2025-10-20T21:00:00Z,0.0
0,2025-10-20T20:30:00Z,0.0
0,2025-10-20T20:00:00Z,0.0
0,2025-10-20T19:30:00Z,0.0
0,2025-10-20T19:00:00Z,0.0
0,2025-10-20T18:30:00Z,0.0
0,2025-10-20T18:00:00Z,0.0
0,2025-10-20T17:30:00Z,0.0
0,2025-10-20T17:00:00Z,48.8967
0,2025-10-20T16:30:00Z,359.869
0,2025-10-20T16:00:00Z,862.963
0,2025-10-20T15:30:00Z,1422.16
0,2025-10-20T15:00:00Z,1984.63
0,2025-10-20T14:30:00Z,2794.24
0,2025-10-20T14:00:00Z,3101.53
0,2025-10-20T13:30:00Z,3054.22
0,2025-10-20T13:00:00Z,3146.43
0,2025-10-20T12:30:00Z,3392.23
0,2025-10-20T12:00:00Z,3943.11
0,2025-10-20T11:30:00Z,3414.44
0,2025-10-20T11:00:00Z,2755.83
0,2025-10-20T10:30:00Z,2310.31
0,2025-10-20T10:00:00Z,1853.01
0,2025-10-20T09:30:00Z,1745.38
0,2025-10-20T09:00:00Z,1205.56
0,2025-10-20T08:30:00Z,656.469
0,2025-10-20T08:00:00Z,337.977
0,2025-10-20T07:30:00Z,113.824
0,2025-10-20T07:00:00Z,1.28442
0,2025-10-20T06:30:00Z,0.0
0,2025-10-20T06:00:00Z,0.0
0,2025-10-20T05:30:00Z,0.0
0,2025-10-20T05:00:00Z,0.0
0,2025-10-20T04:30:00Z,0.0
0,2025-10-20T04:00:00Z,0.0
0,2025-10-20T03:30:00Z,0.0
0,2025-10-20T03:00:00Z,0.0
0,2025-10-20T02:30:00Z,0.0
0,2025-10-20T02:00:00Z,0.0
0,2025-10-20T01:30:00Z,0.0
0,2025-10-20T01:00:00Z,0.0
0,2025-10-20T00:30:00Z,0.0
0,2025-10-20T00:00:00Z,0.0
0,2025-10-19T23:30:00Z,0.0
0,2025-10-19T23:00:00Z,0.0
0,2025-10-19T22:30:00Z,0.0
0,2025-10-19T22:00:00Z,0.0
0,2025-10-19T21:30:00Z,0.0
0,2025-10-19T21:00:00Z,0.0
0,2025-10-19T20:30:00Z,0.0
0,2025-10-19T20:00:00Z,0.0
0,2025-10-19T19:30:00Z,0.0
0,2025-10-19T19:00:00Z,0.0
0,2025-10-19T18:30:00Z,0.0
0,2025-10-19T18:00:00Z,0.0
0,2025-10-19T17:30:00Z,0.0
0,2025-10-19T17:00:00Z,23.7027
0,2025-10-19T16:30:00Z,96.9258
0,2025-10-19T16:00:00Z,211.86
0,2025-10-19T15:30:00Z,345.695
0,2025-10-19T15:00:00Z,439.723
0,2025-10-19T14:30:00Z,539.271
0,2025-10-19T14:00:00Z,654.813
0,2025-10-19T13:30:00Z,827.917
0,2025-10-19T13:00:00Z,1038.22
0,2025-10-19T12:30:00Z,1279.17
0,2025-10-19T12:00:00Z,1629.68
0,2025-10-19T11:30:00Z,2315.47
0,2025-10-19T11:00:00Z,2331.4
0,2025-10-19T10:30:00Z,2243.62
0,2025-10-19T10:00:00Z,2435.68
0,2025-10-19T09:30:00Z,2185.45
0,2025-10-19T09:00:00Z,1807.96
0,2025-10-19T08:30:00Z,1256.19
0,2025-10-19T08:00:00Z,629.005
0,2025-10-19T07:30:00Z,208.904
0,2025-10-19T07:00:00Z,5.05786
0,2025-10-19T06:30:00Z,0.0
0,2025-10-19T06:00:00Z,0.0
0,2025-10-19T05:30:00Z,0.0
0,2025-10-19T05:00:00Z,0.0
0,2025-10-19T04:30:00Z,0.0
0,2025-10-19T04:00:00Z,0.0
0,2025-10-19T03:30:00Z,0.0
0,2025-10-19T03:00:00Z,0.0
0,2025-10-19T02:30:00Z,0.0
0,2025-10-19T02:00:00Z,0.0
0,2025-10-19T01:30:00Z,0.0
0,2025-10-19T01:00:00Z,0.0
0,2025-10-19T00:30:00Z,0.0
0,2025-10-19T00:00:00Z,0.0
0,2025-10-18T23:30:00Z,0.0
0,2025-10-18T23:00:00Z,0.0
0,2025-10-18T22:30:00Z,0.0
0,2025-10-18T22:00:00Z,0.0
0,2025-10-18T21:30:00Z,0.0
0,2025-10-18T21:00:00Z,0.0
0,2025-10-18T20:30:00Z,0.0
0,2025-10-18T20:00:00Z,0.0
0,2025-10-18T19:30:00Z,0.0
0,2025-10-18T19:00:00Z,0.0
0,2025-10-18T18:30:00Z,0.0
0,2025-10-18T18:00:00Z,0.0
0,2025-10-18T17:30:00Z,0.0
0,2025-10-18T17:00:00Z,12.8522
0,2025-10-18T16:30:00Z,154.751
0,2025-10-18T16:00:00Z,442.348
0,2025-10-18T15:30:00Z,845.662
0,2025-10-18T15:00:00Z,1230.99
0,2025-10-18T14:30:00Z,1648.33
0,2025-10-18T14:00:00Z,1923.35
0,2025-10-18T13:30:00Z,1979.6
0,2025-10-18T13:00:00Z,2240.77
0,2025-10-18T12:30:00Z,2223.66
0,2025-10-18T12:00:00Z,2277.24
0,2025-10-18T11:30:00Z,2272.12
0,2025-10-18T11:00:00Z,2230.66
0,2025-10-18T10:30:00Z,2065.21
0,2025-10-18T10:00:00Z,1808.23
0,2025-10-18T09:30:00Z,1533.72
0,2025-10-18T09:00:00Z,1162.77
0,2025-10-18T08:30:00Z,873.46
0,2025-10-18T08:00:00Z,459.787
0,2025-10-18T07:30:00Z,115.729
0,2025-10-18T07:00:00Z,3.03944
0,2025-10-18T06:30:00Z,0.0
0,2025-10-18T06:00:00Z,0.0
0,2025-10-18T05:30:00Z,0.0
0,2025-10-18T05:00:00Z,0.0
0,2025-10-18T04:30:00Z,0.0
0,2025-10-18T04:00:00Z,0.0
0,2025-10-18T03:30:00Z,0.0
0,2025-10-18T03:00:00Z,0.0
0,2025-10-18T02:30:00Z,0.0
0,2025-10-18T02:00:00Z,0.0
0,2025-10-18T01:30:00Z,0.0
0,2025-10-18T01:00:00Z,0.0
0,2025-10-18T00:30:00Z,0.0
0,2025-10-18T00:00:00Z,0.0
0,2025-10-17T23:30:00Z,0.0
0,2025-10-17T23:00:00Z,0.0
0,2025-10-17T22:30:00Z,0.0
0,2025-10-17T22:00:00Z,0.0
0,2025-10-17T21:30:00Z,0.0
0,2025-10-17T21:00:00Z,0.0
0,2025-10-17T20:30:00Z,0.0
0,2025-10-17T20:00:00Z,0.0
0,2025-10-17T19:30:00Z,0.0
0,2025-10-17T19:00:00Z,0.0
0,2025-10-17T18:30:00Z,0.0
0,2025-10-17T18:00:00Z,0.0
0,2025-10-17T17:30:00Z,0.00712823
0,2025-10-17T17:00:00Z,25.9624
0,2025-10-17T16:30:00Z,199.836
0,2025-10-17T16:00:00Z,536.845
0,2025-10-17T15:30:00Z,981.586
0,2025-10-17T15:00:00Z,1469.29
0,2025-10-17T14:30:00Z,1943.25
0,2025-10-17T14:00:00Z,2335.95
0,2025-10-17T13:30:00Z,2644.25
0,2025-10-17T13:00:00Z,2849.11
0,2025-10-17T12:30:00Z,3137.86
0,2025-10-17T12:00:00Z,3247.99
0,2025-10-17T11:30:00Z,3056.26
0,2025-10-17T11:00:00Z,2729.9
0,2025-10-17T10:30:00Z,2432.39
0,2025-10-17T10:00:00Z,2035.16
0,2025-10-17T09:30:00Z,1574.1
0,2025-10-17T09:00:00Z,1146.11
0,2025-10-17T08:30:00Z,762.913
0,2025-10-17T08:00:00Z,424.194
0,2025-10-17T07:30:00Z,133.462
0,2025-10-17T07:00:00Z,2.67487
0,2025-10-17T06:30:00Z,0.0
0,2025-10-17T06:00:00Z,0.0
0,2025-10-17T05:30:00Z,0.0
0,2025-10-17T05:00:00Z,0.0
0,2025-10-17T04:30:00Z,0.0
0,2025-10-17T04:00:00Z,0.0
0,2025-10-17T03:30:00Z,0.0
0,2025-10-17T03:00:00Z,0.0
0,2025-10-17T02:30:00Z,0.0
0,2025-10-17T02:00:00Z,0.0
0,2025-10-17T01:30:00Z,0.0
0,2025-10-17T01:00:00Z,0.0
0,2025-10-17T00:30:00Z,0.0
0,2025-10-17T00:00:00Z,0.0
0,2025-10-16T23:30:00Z,0.0
0,2025-10-16T23:00:00Z,0.0
0,2025-10-16T22:30:00Z,0.0
0,2025-10-16T22:00:00Z,0.0
0,2025-10-16T21:30:00Z,0.0
0,2025-10-16T21:00:00Z,0.0
0,2025-10-16T20:30:00Z,0.0
0,2025-10-16T20:00:00Z,0.0
0,2025-10-16T19:30:00Z,0.0
0,2025-10-16T19:00:00Z,0.0
0,2025-10-16T18:30:00Z,0.0
0,2025-10-16T18:00:00Z,0.0
0,2025-10-16T17:30:00Z,0.000547024
0,2025-10-16T17:00:00Z,31.5279
0,2025-10-16T16:30:00Z,209.736
0,2025-10-16T16:00:00Z,567.142
0,2025-10-16T15:30:00Z,1021.96
0,2025-10-16T15:00:00Z,1552.31
0,2025-10-16T14:30:00Z,1969.64
0,2025-10-16T14:00:00Z,2361.36
0,2025-10-16T13:30:00Z,2824.05
0,2025-10-16T13:00:00Z,3525.39
0,2025-10-16T12:30:00Z,4354.88
0,2025-10-16T12:00:00Z,4624.66
0,2025-10-16T11:30:00Z,4143.14
0,2025-10-16T11:00:00Z,3820.1
0,2025-10-16T10:30:00Z,3672.01
0,2025-10-16T10:00:00Z,3640.98
0,2025-10-16T09:30:00Z,3094.9
0,2025-10-16T09:00:00Z,2271.73
0,2025-10-16T08:30:00Z,1501.11
0,2025-10-16T08:00:00Z,739.665
0,2025-10-16T07:30:00Z,232.364
0,2025-10-16T07:00:00Z,16.7099
0,2025-10-16T06:30:00Z,0.0
0,2025-10-16T06:00:00Z,0.0
0,2025-10-16T05:30:00Z,0.0
0,2025-10-16T05:00:00Z,0.0
0,2025-10-16T04:30:00Z,0.0
0,2025-10-16T04:00:00Z,0.0
0,2025-10-16T03:30:00Z,0.0
0,2025-10-16T03:00:00Z,0.0
0,2025-10-16T02:30:00Z,0.0
0,2025-10-16T02:00:00Z,0.0
0,2025-10-16T01:30:00Z,0.0
0,2025-10-16T01:00:00Z,0.0
0,2025-10-16T00:30:00Z,0.0
0,2025-10-16T00:00:00Z,0.0
0,2025-10-15T23:30:00Z,0.0
0,2025-10-15T23:00:00Z,0.0
0,2025-10-15T22:30:00Z,0.0
0,2025-10-15T22:00:00Z,0.0
0,2025-10-15T21:30:00Z,0.0
0,2025-10-15T21:00:00Z,0.0
0,2025-10-15T20:30:00Z,0.0
0,2025-10-15T20:00:00Z,0.0
0,2025-10-15T19:30:00Z,0.0
0,2025-10-15T19:00:00Z,0.0
0,2025-10-15T18:30:00Z,0.0
0,2025-10-15T18:00:00Z,0.0
0,2025-10-15T17:30:00Z,0.00136273
0,2025-10-15T17:00:00Z,35.3018
0,2025-10-15T16:30:00Z,245.052
0,2025-10-15T16:00:00Z,638.417
0,2025-10-15T15:30:00Z,1137.08
0,2025-10-15T15:00:00Z,1509.52
0,2025-10-15T14:30:00Z,1932.44
0,2025-10-15T14:00:00Z,2123.49
0,2025-10-15T13:30:00Z,2231.18
0,2025-10-15T13:00:00Z,2363.82
0,2025-10-15T12:30:00Z,2527.15
0,2025-10-15T12:00:00Z,2349.6
0,2025-10-15T11:30:00Z,2299.21
0,2025-10-15T11:00:00Z,2210.48
0,2025-10-15T10:30:00Z,2156.97
0,2025-10-15T10:00:00Z,1927.24
0,2025-10-15T09:30:00Z,1565.88
0,2025-10-15T09:00:00Z,1294.48
0,2025-10-15T08:30:00Z,861.815
0,2025-10-15T08:00:00Z,450.528
0,2025-10-15T07:30:00Z,135.344
0,2025-10-15T07:00:00Z,8.59413
0,2025-10-15T06:30:00Z,0.0
0,2025-10-15T06:00:00Z,0.0
0,2025-10-15T05:30:00Z,0.0
0,2025-10-15T05:00:00Z,0.0
0,2025-10-15T04:30:00Z,0.0
0,2025-10-15T04:00:00Z,0.0
0,2025-10-15T03:30:00Z,0.0
0,2025-10-15T03:00:00Z,0.0
0,2025-10-15T02:30:00Z,0.0
0,2025-10-15T02:00:00Z,0.0
0,2025-10-15T01:30:00Z,0.0
0,2025-10-15T01:00:00Z,0.0
0,2025-10-15T00:30:00Z,0.0
0,2025-10-15T00:00:00Z,0.0
0,2025-10-14T23:30:00Z,0.0
0,2025-10-14T23:00:00Z,0.0
0,2025-10-14T22:30:00Z,0.0
0,2025-10-14T22:00:00Z,0.0
0,2025-10-14T21:30:00Z,0.0
0,2025-10-14T21:00:00Z,0.0
0,2025-10-14T20:30:00Z,0.0
0,2025-10-14T20:00:00Z,0.0
0,2025-10-14T19:30:00Z,0.0
0,2025-10-14T19:00:00Z,0.0
0,2025-10-14T18:30:00Z,0.0
0,2025-10-14T18:00:00Z,0.0
0,2025-10-14T17:30:00Z,0.0259712
0,2025-10-14T17:00:00Z,43.4992
0,2025-10-14T16:30:00Z,188.821
0,2025-10-14T16:00:00Z,450.045
0,2025-10-14T15:30:00Z,795.675
0,2025-10-14T15:00:00Z,1165.45
0,2025-10-14T14:30:00Z,1431.9
0,2025-10-14T14:00:00Z,1747.05
0,2025-10-14T13:30:00Z,2104.27
0,2025-10-14T13:00:00Z,2397.43
0,2025-10-14T12:30:00Z,2385.46
0,2025-10-14T12:00:00Z,2192.87
0,2025-10-14T11:30:00Z,1925.51
0,2025-10-14T11:00:00Z,1786.53
0,2025-10-14T10:30:00Z,1522.22
0,2025-10-14T10:00:00Z,1342.59
0,2025-10-14T09:30:00Z,1147.82
0,2025-10-14T09:00:00Z,913.577
0,2025-10-14T08:30:00Z,648.308
0,2025-10-14T08:00:00Z,364.239
0,2025-10-14T07:30:00Z,130.757
0,2025-10-14T07:00:00Z,13.5034
0,2025-10-14T06:30:00Z,0.0
0,2025-10-14T06:00:00Z,0.0
0,2025-10-14T05:30:00Z,0.0
0,2025-10-14T05:00:00Z,0.0
0,2025-10-14T04:30:00Z,0.0
0,2025-10-14T04:00:00Z,0.0
0,2025-10-14T03:30:00Z,0.0
0,2025-10-14T03:00:00Z,0.0
0,2025-10-14T02:30:00Z,0.0
0,2025-10-14T02:00:00Z,0.0
0,2025-10-14T01:30:00Z,0.0
0,2025-10-14T01:00:00Z,0.0
0,2025-10-14T00:30:00Z,0.0
0,2025-10-14T00:00:00Z,0.0
0,2025-10-13T23:30:00Z,0.0
0,2025-10-13T23:00:00Z,0.0
0,2025-10-13T22:30:00Z,0.0
0,2025-10-13T22:00:00Z,0.0
0,2025-10-13T21:30:00Z,0.0
0,2025-10-13T21:00:00Z,0.0
0,2025-10-13T20:30:00Z,0.0
0,2025-10-13T20:00:00Z,0.0
0,2025-10-13T19:30:00Z,0.0
0,2025-10-13T19:00:00Z,0.0
0,2025-10-13T18:30:00Z,0.0
0,2025-10-13T18:00:00Z,0.0
0,2025-10-13T17:30:00Z,0.921488
0,2025-10-13T17:00:00Z,41.3521
0,2025-10-13T16:30:00Z,202.768
0,2025-10-13T16:00:00Z,472.242
0,2025-10-13T15:30:00Z,770.402
0,2025-10-13T15:00:00Z,1085.1
0,2025-10-13T14:30:00Z,1398.67
0,2025-10-13T14:00:00Z,1685.37
0,2025-10-13T13:30:00Z,1873.5
0,2025-10-13T13:00:00Z,2054.12
0,2025-10-13T12:30:00Z,2276.73
0,2025-10-13T12:00:00Z,2460.69
0,2025-10-13T11:30:00Z,2637.44
0,2025-10-13T11:00:00Z,2591.1
0,2025-10-13T10:30:00Z,2481.94
0,2025-10-13T10:00:00Z,2209.45
0,2025-10-13T09:30:00Z,1845.96
0,2025-10-13T09:00:00Z,1452.03
0,2025-10-13T08:30:00Z,1005.66
0,2025-10-13T08:00:00Z,579.375
0,2025-10-13T07:30:00Z,207.864
0,2025-10-13T07:00:00Z,14.6825
0,2025-10-13T06:30:00Z,0.0
0,2025-10-13T06:00:00Z,0.0
0,2025-10-13T05:30:00Z,0.0
0,2025-10-13T05:00:00Z,0.0
0,2025-10-13T04:30:00Z,0.0
0,2025-10-13T04:00:00Z,0.0
0,2025-10-13T03:30:00Z,0.0
0,2025-10-13T03:00:00Z,0.0
0,2025-10-13T02:30:00Z,0.0
0,2025-10-13T02:00:00Z,0.0
0,2025-10-13T01:30:00Z,0.0
0,2025-10-13T01:00:00Z,0.0
0,2025-10-13T00:30:00Z,0.0
0,2025-10-13T00:00:00Z,0.0
0,2025-10-12T23:30:00Z,0.0
0,2025-10-12T23:00:00Z,0.0
0,2025-10-12T22:30:00Z,0.0
0,2025-10-12T22:00:00Z,0.0
0,2025-10-12T21:30:00Z,0.0
0,2025-10-12T21:00:00Z,0.0
0,2025-10-12T20:30:00Z,0.0
0,2025-10-12T20:00:00Z,0.0
0,2025-10-12T19:30:00Z,0.0
0,2025-10-12T19:00:00Z,0.0
0,2025-10-12T18:30:00Z,0.0
0,2025-10-12T18:00:00Z,0.0
0,2025-10-12T17:30:00Z,4.64061
0,2025-10-12T17:00:00Z,258.763
0,2025-10-12T16:30:00Z,1061.64
0,2025-10-12T16:00:00Z,2023.23
0,2025-10-12T15:30:00Z,3136.68
0,2025-10-12T15:00:00Z,3899.86
0,2025-10-12T14:30:00Z,4423.03
0,2025-10-12T14:00:00Z,4844.07
0,2025-10-12T13:30:00Z,5149.05
0,2025-10-12T13:00:00Z,4882.39
0,2025-10-12T12:30:00Z,4590.84
0,2025-10-12T12:00:00Z,4285.56
0,2025-10-12T11:30:00Z,3819.78
0,2025-10-12T11:00:00Z,3529.42
0,2025-10-12T10:30:00Z,3290.07
0,2025-10-12T10:00:00Z,2899.12
0,2025-10-12T09:30:00Z,2612.15
0,2025-10-12T09:00:00Z,2020.26
0,2025-10-12T08:30:00Z,1373.57
0,2025-10-12T08:00:00Z,782.997
0,2025-10-12T07:30:00Z,309.451
0,2025-10-12T07:00:00Z,39.1259
0,2025-10-12T06:30:00Z,2.28909e-06
0,2025-10-12T06:00:00Z,0.0
0,2025-10-12T05:30:00Z,0.0
0,2025-10-12T05:00:00Z,0.0
0,2025-10-12T04:30:00Z,0.0
0,2025-10-12T04:00:00Z,0.0
0,2025-10-12T03:30:00Z,0.0
0,2025-10-12T03:00:00Z,0.0
0,2025-10-12T02:30:00Z,0.0
0,2025-10-12T02:00:00Z,0.0
0,2025-10-12T01:30:00Z,0.0
0,2025-10-12T01:00:00Z,0.0
0,2025-10-12T00:30:00Z,0.0
0,2025-10-12T00:00:00Z,0.0
0,2025-10-11T23:30:00Z,0.0
0,2025-10-11T23:00:00Z,0.0
0,2025-10-11T22:30:00Z,0.0
0,2025-10-11T22:00:00Z,0.0
0,2025-10-11T21:30:00Z,0.0
0,2025-10-11T21:00:00Z,0.0
0,2025-10-11T20:30:00Z,0.0
0,2025-10-11T20:00:00Z,0.0
0,2025-10-11T19:30:00Z,0.0
0,2025-10-11T19:00:00Z,0.0
0,2025-10-11T18:30:00Z,0.0
0,2025-10-11T18:00:00Z,0.0
0,2025-10-11T17:30:00Z,6.61621
0,2025-10-11T17:00:00Z,335.042
0,2025-10-11T16:30:00Z,1223.91
0,2025-10-11T16:00:00Z,2195.79
0,2025-10-11T15:30:00Z,3056.97
0,2025-10-11T15:00:00Z,3879.43
0,2025-10-11T14:30:00Z,4307.91
0,2025-10-11T14:00:00Z,4640.41
0,2025-10-11T13:30:00Z,5068.33
0,2025-10-11T13:00:00Z,5069.21
0,2025-10-11T12:30:00Z,5108.56
0,2025-10-11T12:00:00Z,4773.79
0,2025-10-11T11:30:00Z,4445.36
0,2025-10-11T11:00:00Z,4064.92
0,2025-10-11T10:30:00Z,3569.97
0,2025-10-11T10:00:00Z,3151.18
0,2025-10-11T09:30:00Z,2563.4
0,2025-10-11T09:00:00Z,1985.45
0,2025-10-11T08:30:00Z,1325.84
0,2025-10-11T08:00:00Z,812.747
0,2025-10-11T07:30:00Z,394.158
0,2025-10-11T07:00:00Z,76.5747
0,2025-10-11T06:30:00Z,1.33514e-05
0,2025-10-11T06:00:00Z,0.0
0,2025-10-11T05:30:00Z,0.0
0,2025-10-11T05:00:00Z,0.0
0,2025-10-11T04:30:00Z,0.0
0,2025-10-11T04:00:00Z,0.0
0,2025-10-11T03:30:00Z,0.0
0,2025-10-11T03:00:00Z,0.0
0,2025-10-11T02:30:00Z,0.0
0,2025-10-11T02:00:00Z,0.0
0,2025-10-11T01:30:00Z,0.0
0,2025-10-11T01:00:00Z,0.0
0,2025-10-11T00:30:00Z,0.0
0,2025-10-11T00:00:00Z,0.0
0,2025-10-10T23:30:00Z,0.0
0,2025-10-10T23:00:00Z,0.0
0,2025-10-10T22:30:00Z,0.0
0,2025-10-10T22:00:00Z,0.0
0,2025-10-10T21:30:00Z,0.0
0,2025-10-10T21:00:00Z,0.0
0,2025-10-10T20:30:00Z,0.0
0,2025-10-10T20:00:00Z,0.0
0,2025-10-10T19:30:00Z,0.0
0,2025-10-10T19:00:00Z,0.0
0,2025-10-10T18:30:00Z,0.0
0,2025-10-10T18:00:00Z,0.0
0,2025-10-10T17:30:00Z,11.1937
0,2025-10-10T17:00:00Z,209.324
0,2025-10-10T16:30:00Z,559.742
0,2025-10-10T16:00:00Z,1008.42
0,2025-10-10T15:30:00Z,1426.93
0,2025-10-10T15:00:00Z,1825.37
0,2025-10-10T14:30:00Z,2202.67
0,2025-10-10T14:00:00Z,2491.43
0,2025-10-10T13:30:00Z,2638.18
0,2025-10-10T13:00:00Z,2690.63
0,2025-10-10T12:30:00Z,2927.83
0,2025-10-10T12:00:00Z,3015.02
0,2025-10-10T11:30:00Z,3042.97
0,2025-10-10T11:00:00Z,2901.01
0,2025-10-10T10:30:00Z,2881.03
0,2025-10-10T10:00:00Z,2799.92
0,2025-10-10T09:30:00Z,2553.58
0,2025-10-10T09:00:00Z,2120.7
0,2025-10-10T08:30:00Z,1628.56
0,2025-10-10T08:00:00Z,1047.31
0,2025-10-10T07:30:00Z,458.882
0,2025-10-10T07:00:00Z,60.0984
0,2025-10-10T06:30:00Z,0.000383904
0,2025-10-10T06:00:00Z,0.0
0,2025-10-10T05:30:00Z,0.0
0,2025-10-10T05:00:00Z,0.0
0,2025-10-10T04:30:00Z,0.0
0,2025-10-10T04:00:00Z,0.0
0,2025-10-10T03:30:00Z,0.0
0,2025-10-10T03:00:00Z,0.0
0,2025-10-10T02:30:00Z,0.0
0,2025-10-10T02:00:00Z,0.0
0,2025-10-10T01:30:00Z,0.0
0,2025-10-10T01:00:00Z,0.0
0,2025-10-10T00:30:00Z,0.0
0,2025-10-10T00:00:00Z,0.0
0,2025-10-09T23:30:00Z,0.0
0,2025-10-09T23:00:00Z,0.0
0,2025-10-09T22:30:00Z,0.0
0,2025-10-09T22:00:00Z,0.0
0,2025-10-09T21:30:00Z,0.0
0,2025-10-09T21:00:00Z,0.0
0,2025-10-09T20:30:00Z,0.0
0,2025-10-09T20:00:00Z,0.0
0,2025-10-09T19:30:00Z,0.0
0,2025-10-09T19:00:00Z,0.0
0,2025-10-09T18:30:00Z,0.0
0,2025-10-09T18:00:00Z,0.0
0,2025-10-09T17:30:00Z,14.7334
0,2025-10-09T17:00:00Z,254.752
0,2025-10-09T16:30:00Z,788.996
0,2025-10-09T16:00:00Z,1446.01
0,2025-10-09T15:30:00Z,2147.54
0,2025-10-09T15:00:00Z,3090.19
0,2025-10-09T14:30:00Z,4006.76
0,2025-10-09T14:00:00Z,4430.18
0,2025-10-09T13:30:00Z,4826.83
0,2025-10-09T13:00:00Z,5260.4
0,2025-10-09T12:30:00Z,5206.91
0,2025-10-09T12:00:00Z,4842.45
0,2025-10-09T11:30:00Z,4832.33
0,2025-10-09T11:00:00Z,4434.05
0,2025-10-09T10:30:00Z,4023.92
0,2025-10-09T10:00:00Z,3928.67
0,2025-10-09T09:30:00Z,3673.64
0,2025-10-09T09:00:00Z,3000.8
0,2025-10-09T08:30:00Z,2083.85
0,2025-10-09T08:00:00Z,1285.4
0,2025-10-09T07:30:00Z,693.059
0,2025-10-09T07:00:00Z,129.735
0,2025-10-09T06:30:00Z,0.00261676
0,2025-10-09T06:00:00Z,0.0
0,2025-10-09T05:30:00Z,0.0
0,2025-10-09T05:00:00Z,0.0
0,2025-10-09T04:30:00Z,0.0
0,2025-10-09T04:00:00Z,0.0
0,2025-10-09T03:30:00Z,0.0
0,2025-10-09T03:00:00Z,0.0
0,2025-10-09T02:30:00Z,0.0
0,2025-10-09T02:00:00Z,0.0
0,2025-10-09T01:30:00Z,0.0
0,2025-10-09T01:00:00Z,0.0
0,2025-10-09T00:30:00Z,0.0
0,2025-10-09T00:00:00Z,0.0
0,2025-10-08T23:30:00Z,0.0
0,2025-10-08T23:00:00Z,0.0
0,2025-10-08T22:30:00Z,0.0
0,2025-10-08T22:00:00Z,0.0
0,2025-10-08T21:30:00Z,0.0
0,2025-10-08T21:00:00Z,0.0
0,2025-10-08T20:30:00Z,0.0
0,2025-10-08T20:00:00Z,0.0
0,2025-10-08T19:30:00Z,0.0
0,2025-10-08T19:00:00Z,0.0
0,2025-10-08T18:30:00Z,0.0
0,2025-10-08T18:00:00Z,0.0
0,2025-10-08T17:30:00Z,48.6243
0,2025-10-08T17:00:00Z,464.306
0,2025-10-08T16:30:00Z,1146.04
0,2025-10-08T16:00:00Z,1875.56
0,2025-10-08T15:30:00Z,2708.33
0,2025-10-08T15:00:00Z,3225.4
0,2025-10-08T14:30:00Z,3858.19
0,2025-10-08T14:00:00Z,4222.17
0,2025-10-08T13:30:00Z,4403.61
0,2025-10-08T13:00:00Z,4466.17
0,2025-10-08T12:30:00Z,4370.36
0,2025-10-08T12:00:00Z,4237.44
0,2025-10-08T11:30:00Z,4020.36
0,2025-10-08T11:00:00Z,3728.16
0,2025-10-08T10:30:00Z,3628.73
0,2025-10-08T10:00:00Z,3431.83
0,2025-10-08T09:30:00Z,2958.67
0,2025-10-08T09:00:00Z,2293.03
0,2025-10-08T08:30:00Z,1548.41
0,2025-10-08T08:00:00Z,889.939
0,2025-10-08T07:30:00Z,414.484
0,2025-10-08T07:00:00Z,69.9188
0,2025-10-08T06:30:00Z,0.00637108
0,2025-10-08T06:00:00Z,0.0
0,2025-10-08T05:30:00Z,0.0
0,2025-10-08T05:00:00Z,0.0
0,2025-10-08T04:30:00Z,0.0
0,2025-10-08T04:00:00Z,0.0
0,2025-10-08T03:30:00Z,0.0
0,2025-10-08T03:00:00Z,0.0
0,2025-10-08T02:30:00Z,0.0
0,2025-10-08T02:00:00Z,0.0
0,2025-10-08T01:30:00Z,0.0
0,2025-10-08T01:00:00Z,0.0
0,2025-10-08T00:30:00Z,0.0
0,2025-10-08T00:00:00Z,0.0
0,2025-10-07T23:30:00Z,0.0
0,2025-10-07T23:00:00Z,0.0
0,2025-10-07T22:30:00Z,0.0
0,2025-10-07T22:00:00Z,0.0
0,2025-10-07T21:30:00Z,0.0
0,2025-10-07T21:00:00Z,0.0
0,2025-10-07T20:30:00Z,0.0
0,2025-10-07T20:00:00Z,0.0
0,2025-10-07T19:30:00Z,0.0
0,2025-10-07T19:00:00Z,0.0
0,2025-10-07T18:30:00Z,0.0
0,2025-10-07T18:00:00Z,0.0
0,2025-10-07T17:30:00Z,29.7765
0,2025-10-07T17:00:00Z,259.462
0,2025-10-07T16:30:00Z,724.483
0,2025-10-07T16:00:00Z,1309.2
0,2025-10-07T15:30:00Z,1984.08
0,2025-10-07T15:00:00Z,2656.27
0,2025-10-07T14:30:00Z,3407.73
0,2025-10-07T14:00:00Z,3675.95
0,2025-10-07T13:30:00Z,3827.37
0,2025-10-07T13:00:00Z,3802.25
0,2025-10-07T12:30:00Z,3853.77
0,2025-10-07T12:00:00Z,4002.02
0,2025-10-07T11:30:00Z,4058.34
0,2025-10-07T11:00:00Z,3839.57
0,2025-10-07T10:30:00Z,3832.26
0,2025-10-07T10:00:00Z,3220.47
0,2025-10-07T09:30:00Z,3126.31
0,2025-10-07T09:00:00Z,2219.63
0,2025-10-07T08:30:00Z,1548.65
0,2025-10-07T08:00:00Z,993.86
0,2025-10-07T07:30:00Z,474.003
0,2025-10-07T07:00:00Z,93.5274
0,2025-10-07T06:30:00Z,0.0134397
0,2025-10-07T06:00:00Z,0.0
0,2025-10-07T05:30:00Z,0.0
0,2025-10-07T05:00:00Z,0.0
0,2025-10-07T04:30:00Z,0.0
0,2025-10-07T04:00:00Z,0.0
0,2025-10-07T03:30:00Z,0.0
0,2025-10-07T03:00:00Z,0.0
0,2025-10-07T02:30:00Z,0.0
0,2025-10-07T02:00:00Z,0.0
0,2025-10-07T01:30:00Z,0.0
0,2025-10-07T01:00:00Z,0.0
0,2025-10-07T00:30:00Z,0.0
0,2025-10-07T00:00:00Z,0.0
0,2025-10-06T23:30:00Z,0.0
0,2025-10-06T23:00:00Z,0.0
0,2025-10-06T22:30:00Z,0.0
0,2025-10-06T22:00:00Z,0.0
0,2025-10-06T21:30:00Z,0.0
0,2025-10-06T21:00:00Z,0.0
0,2025-10-06T20:30:00Z,0.0
0,2025-10-06T20:00:00Z,0.0
0,2025-10-06T19:30:00Z,0.0
0,2025-10-06T19:00:00Z,0.0
0,2025-10-06T18:30:00Z,0.0
0,2025-10-06T18:00:00Z,0.0
0,2025-10-06T17:30:00Z,44.4636
0,2025-10-06T17:00:00Z,619.682
0,2025-10-06T16:30:00Z,1909.86
0,2025-10-06T16:00:00Z,3414.83
0,2025-10-06T15:30:00Z,4791.25
0,2025-10-06T15:00:00Z,6040.27
0,2025-10-06T14:30:00Z,6859.37
0,2025-10-06T14:00:00Z,7658.64
0,2025-10-06T13:30:00Z,8477.87
0,2025-10-06T13:00:00Z,9139.51
0,2025-10-06T12:30:00Z,9886.6
0,2025-10-06T12:00:00Z,10118.0
0,2025-10-06T11:30:00Z,9688.73
0,2025-10-06T11:00:00Z,8938.3
0,2025-10-06T10:30:00Z,8325.0
0,2025-10-06T10:00:00Z,7618.67
0,2025-10-06T09:30:00Z,6557.12
0,2025-10-06T09:00:00Z,5111.26
0,2025-10-06T08:30:00Z,3756.22
0,2025-10-06T08:00:00Z,2336.37
0,2025-10-06T07:30:00Z,913.955
0,2025-10-06T07:00:00Z,161.671
0,2025-10-06T06:30:00Z,0.278047
0,2025-10-06T06:00:00Z,0.0
0,2025-10-06T05:30:00Z,0.0
0,2025-10-06T05:00:00Z,0.0
0,2025-10-06T04:30:00Z,0.0
0,2025-10-06T04:00:00Z,0.0
0,2025-10-06T03:30:00Z,0.0
0,2025-10-06T03:00:00Z,0.0
0,2025-10-06T02:30:00Z,0.0
0,2025-10-06T02:00:00Z,0.0
0,2025-10-06T01:30:00Z,0.0
0,2025-10-06T01:00:00Z,0.0
0,2025-10-06T00:30:00Z,0.0
0,2025-10-06T00:00:00Z,0.0
0,2025-10-05T23:30:00Z,0.0
0,2025-10-05T23:00:00Z,0.0
0,2025-10-05T22:30:00Z,0.0
0,2025-10-05T22:00:00Z,0.0
0,2025-10-05T21:30:00Z,0.0
0,2025-10-05T21:00:00Z,0.0
0,2025-10-05T20:30:00Z,0.0
0,2025-10-05T20:00:00Z,0.0
0,2025-10-05T19:30:00Z,0.0
0,2025-10-05T19:00:00Z,0.0
0,2025-10-05T18:30:00Z,0.0
0,2025-10-05T18:00:00Z,1.57123e-06
0,2025-10-05T17:30:00Z,84.1614
0,2025-10-05T17:00:00Z,554.345
0,2025-10-05T16:30:00Z,1250.94
0,2025-10-05T16:00:00Z,2095.98
0,2025-10-05T15:30:00Z,3165.03
0,2025-10-05T15:00:00Z,3751.54
0,2025-10-05T14:30:00Z,4519.64
0,2025-10-05T14:00:00Z,5209.04
0,2025-10-05T13:30:00Z,6048.16
0,2025-10-05T13:00:00Z,6572.07
0,2025-10-05T12:30:00Z,7075.7
0,2025-10-05T12:00:00Z,6894.61
0,2025-10-05T11:30:00Z,7701.29
0,2025-10-05T11:00:00Z,7209.45
0,2025-10-05T10:30:00Z,7079.06
0,2025-10-05T10:00:00Z,6990.2
0,2025-10-05T09:30:00Z,6425.78
0,2025-10-05T09:00:00Z,5479.63
0,2025-10-05T08:30:00Z,3828.9
0,2025-10-05T08:00:00Z,2746.96
0,2025-10-05T07:30:00Z,1308.56
0,2025-10-05T07:00:00Z,323.106
0,2025-10-05T06:30:00Z,1.92732
0,2025-10-05T06:00:00Z,0.0
0,2025-10-05T05:30:00Z,0.0
0,2025-10-05T05:00:00Z,0.0
0,2025-10-05T04:30:00Z,0.0
0,2025-10-05T04:00:00Z,0.0
0,2025-10-05T03:30:00Z,0.0
0,2025-10-05T03:00:00Z,0.0
0,2025-10-05T02:30:00Z,0.0
0,2025-10-05T02:00:00Z,0.0
0,2025-10-05T01:30:00Z,0.0
0,2025-10-05T01:00:00Z,0.0
0,2025-10-05T00:30:00Z,0.0
0,2025-10-05T00:00:00Z,0.0
0,2025-10-04T23:30:00Z,0.0
0,2025-10-04T23:00:00Z,0.0
0,2025-10-04T22:30:00Z,0.0
0,2025-10-04T22:00:00Z,0.0
0,2025-10-04T21:30:00Z,0.0
0,2025-10-04T21:00:00Z,0.0
0,2025-10-04T20:30:00Z,0.0
0,2025-10-04T20:00:00Z,0.0
0,2025-10-04T19:30:00Z,0.0
0,2025-10-04T19:00:00Z,0.0
0,2025-10-04T18:30:00Z,0.0
0,2025-10-04T18:00:00Z,0.000450869
0,2025-10-04T17:30:00Z,124.625
0,2025-10-04T17:00:00Z,647.33
0,2025-10-04T16:30:00Z,1360.98
0,2025-10-04T16:00:00Z,2096.5
0,2025-10-04T15:30:00Z,2948.9
0,2025-10-04T15:00:00Z,3568.68
0,2025-10-04T14:30:00Z,3986.08
0,2025-10-04T14:00:00Z,4407.34
0,2025-10-04T13:30:00Z,4483.82
0,2025-10-04T13:00:00Z,4909.47
0,2025-10-04T12:30:00Z,5139.13
0,2025-10-04T12:00:00Z,4744.46
0,2025-10-04T11:30:00Z,5732.5
0,2025-10-04T11:00:00Z,5793.16
0,2025-10-04T10:30:00Z,5743.37
0,2025-10-04T10:00:00Z,6176.63
0,2025-10-04T09:30:00Z,5636.29
0,2025-10-04T09:00:00Z,4862.47
0,2025-10-04T08:30:00Z,3745.43
0,2025-10-04T08:00:00Z,2408.42
0,2025-10-04T07:30:00Z,1225.1
0,2025-10-04T07:00:00Z,341.173
0,2025-10-04T06:30:00Z,4.44944
0,2025-10-04T06:00:00Z,0.0
0,2025-10-04T05:30:00Z,0.0
0,2025-10-04T05:00:00Z,0.0
0,2025-10-04T04:30:00Z,0.0
0,2025-10-04T04:00:00Z,0.0
0,2025-10-04T03:30:00Z,0.0
0,2025-10-04T03:00:00Z,0.0
0,2025-10-04T02:30:00Z,0.0
0,2025-10-04T02:00:00Z,0.0
0,2025-10-04T01:30:00Z,0.0
0,2025-10-04T01:00:00Z,0.0
0,2025-10-04T00:30:00Z,0.0
0,2025-10-04T00:00:00Z,0.0
0,2025-10-03T23:30:00Z,0.0
0,2025-10-03T23:00:00Z,0.0
0,2025-10-03T22:30:00Z,0.0
0,2025-10-03T22:00:00Z,0.0
0,2025-10-03T21:30:00Z,0.0
0,2025-10-03T21:00:00Z,0.0
0,2025-10-03T20:30:00Z,0.0
0,2025-10-03T20:00:00Z,0.0
0,2025-10-03T19:30:00Z,0.0
0,2025-10-03T19:00:00Z,0.0
0,2025-10-03T18:30:00Z,0.0
0,2025-10-03T18:00:00Z,0.000245834
0,2025-10-03T17:30:00Z,7.59075
0,2025-10-03T17:00:00Z,62.5005
0,2025-10-03T16:30:00Z,140.245
0,2025-10-03T16:00:00Z,274.001
0,2025-10-03T15:30:00Z,444.984
0,2025-10-03T15:00:00Z,470.611
0,2025-10-03T14:30:00Z,577.004
0,2025-10-03T14:00:00Z,701.978
0,2025-10-03T13:30:00Z,867.944
0,2025-10-03T13:00:00Z,1080.52
0,2025-10-03T12:30:00Z,1204.6
0,2025-10-03T12:00:00Z,1259.3
0,2025-10-03T11:30:00Z,1323.67
0,2025-10-03T11:00:00Z,1224.0
0,2025-10-03T10:30:00Z,1168.14
0,2025-10-03T10:00:00Z,1118.81
0,2025-10-03T09:30:00Z,1012.73
0,2025-10-03T09:00:00Z,801.21
0,2025-10-03T08:30:00Z,563.65
0,2025-10-03T08:00:00Z,376.065
0,2025-10-03T07:30:00Z,181.447
0,2025-10-03T07:00:00Z,25.0456
0,2025-10-03T06:30:00Z,0.0139171
0,2025-10-03T06:00:00Z,0.0
0,2025-10-03T05:30:00Z,0.0
0,2025-10-03T05:00:00Z,0.0
0,2025-10-03T04:30:00Z,0.0
0,2025-10-03T04:00:00Z,0.0
0,2025-10-03T03:30:00Z,0.0
0,2025-10-03T03:00:00Z,0.0
0,2025-10-03T02:30:00Z,0.0
0,2025-10-03T02:00:00Z,0.0
0,2025-10-03T01:30:00Z,0.0
0,2025-10-03T01:00:00Z,0.0
0,2025-10-03T00:30:00Z,0.0
0,2025-10-03T00:00:00Z,0.0
0,2025-10-02T23:30:00Z,0.0
0,2025-10-02T23:00:00Z,0.0
0,2025-10-02T22:30:00Z,0.0
0,2025-10-02T22:00:00Z,0.0
0,2025-10-02T21:30:00Z,0.0
0,2025-10-02T21:00:00Z,0.0
0,2025-10-02T20:30:00Z,0.0
0,2025-10-02T20:00:00Z,0.0
0,2025-10-02T19:30:00Z,0.0
0,2025-10-02T19:00:00Z,0.0
0,2025-10-02T18:30:00Z,0.0
0,2025-10-02T18:00:00Z,0.00046255
0,2025-10-02T17:30:00Z,20.2384
0,2025-10-02T17:00:00Z,223.869
0,2025-10-02T16:30:00Z,610.8
0,2025-10-02T16:00:00Z,1019.32
0,2025-10-02T15:30:00Z,1451.9
0,2025-10-02T15:00:00Z,2255.71
0,2025-10-02T14:30:00Z,3005.02
0,2025-10-02T14:00:00Z,3848.64
0,2025-10-02T13:30:00Z,4607.11
0,2025-10-02T13:00:00Z,4885.23
0,2025-10-02T12:30:00Z,4870.69
0,2025-10-02T12:00:00Z,4564.13
0,2025-10-02T11:30:00Z,4463.66
0,2025-10-02T11:00:00Z,3790.24
0,2025-10-02T10:30:00Z,3536.26
0,2025-10-02T10:00:00Z,3780.92
0,2025-10-02T09:30:00Z,3340.82
0,2025-10-02T09:00:00Z,2954.06
0,2025-10-02T08:30:00Z,2069.54
0,2025-10-02T08:00:00Z,1448.0
0,2025-10-02T07:30:00Z,707.451
0,2025-10-02T07:00:00Z,160.947
0,2025-10-02T06:30:00Z,3.99765
0,2025-10-02T06:00:00Z,0.0
0,2025-10-02T05:30:00Z,0.0
0,2025-10-02T05:00:00Z,0.0
0,2025-10-02T04:30:00Z,0.0
0,2025-10-02T04:00:00Z,0.0
0,2025-10-02T03:30:00Z,0.0
0,2025-10-02T03:00:00Z,0.0
0,2025-10-02T02:30:00Z,0.0
0,2025-10-02T02:00:00Z,0.0
0,2025-10-02T01:30:00Z,0.0
0,2025-10-02T01:00:00Z,0.0
0,2025-10-02T00:30:00Z,0.0
0,2025-10-02T00:00:00Z,0.0
0,2025-10-01T23:30:00Z,0.0
0,2025-10-01T23:00:00Z,0.0
0,2025-10-01T22:30:00Z,0.0
0,2025-10-01T22:00:00Z,0.0
0,2025-10-01T21:30:00Z,0.0
0,2025-10-01T21:00:00Z,0.0
0,2025-10-01T20:30:00Z,0.0
0,2025-10-01T20:00:00Z,0.0
0,2025-10-01T19:30:00Z,0.0
0,2025-10-01T19:00:00Z,0.0
0,2025-10-01T18:30:00Z,0.0
0,2025-10-01T18:00:00Z,1.03452
0,2025-10-01T17:30:00Z,243.365
0,2025-10-01T17:00:00Z,986.607
0,2025-10-01T16:30:00Z,1742.69
0,2025-10-01T16:00:00Z,2841.88
0,2025-10-01T15:30:00Z,3703.67
0,2025-10-01T15:00:00Z,3701.42
0,2025-10-01T14:30:00Z,4217.16
0,2025-10-01T14:00:00Z,4607.9
0,2025-10-01T13:30:00Z,4790.47
0,2025-10-01T13:00:00Z,5050.66
0,2025-10-01T12:30:00Z,4890.9
0,2025-10-01T12:00:00Z,4622.69
0,2025-10-01T11:30:00Z,4109.97
0,2025-10-01T11:00:00Z,3804.9
0,2025-10-01T10:30:00Z,3377.19
0,2025-10-01T10:00:00Z,3180.6
0,2025-10-01T09:30:00Z,2808.55
0,2025-10-01T09:00:00Z,2064.26
0,2025-10-01T08:30:00Z,1459.59
0,2025-10-01T08:00:00Z,898.712
0,2025-10-01T07:30:00Z,598.715
0,2025-10-01T07:00:00Z,218.523
0,2025-10-01T06:30:00Z,6.21621
0,2025-10-01T06:00:00Z,0.0
0,2025-10-01T05:30:00Z,0.0
0,2025-10-01T05:00:00Z,0.0
0,2025-10-01T04:30:00Z,0.0
0,2025-10-01T04:00:00Z,0.0
0,2025-10-01T03:30:00Z,0.0
0,2025-10-01T03:00:00Z,0.0
0,2025-10-01T02:30:00Z,0.0
0,2025-10-01T02:00:00Z,0.0
0,2025-10-01T01:30:00Z,0.0
0,2025-10-01T01:00:00Z,0.0
0,2025-10-01T00:30:00Z,0.0
0,2025-10-01T00:00:00Z,0.0
0,2025-09-30T23:30:00Z,0.0
0,2025-09-30T23:00:00Z,0.0
0,2025-09-30T22:30:00Z,0.0
0,2025-09-30T22:00:00Z,0.0
0,2025-09-30T21:30:00Z,0.0
0,2025-09-30T21:00:00Z,0.0
0,2025-09-30T20:30:00Z,0.0
0,2025-09-30T20:00:00Z,0.0
0,2025-09-30T19:30:00Z,0.0
0,2025-09-30T19:00:00Z,0.0
0,2025-09-30T18:30:00Z,0.0
0,2025-09-30T18:00:00Z,1.43113
0,2025-09-30T17:30:00Z,198.778
0,2025-09-30T17:00:00Z,1105.05
0,2025-09-30T16:30:00Z,2246.47
0,2025-09-30T16:00:00Z,3386.42
0,2025-09-30T15:30:00Z,4456.22
0,2025-09-30T15:00:00Z,5395.23
0,2025-09-30T14:30:00Z,6367.15
0,2025-09-30T14:00:00Z,7489.35
0,2025-09-30T13:30:00Z,8471.82
0,2025-09-30T13:00:00Z,9289.12
0,2025-09-30T12:30:00Z,9301.46
0,2025-09-30T12:00:00Z,9961.67
0,2025-09-30T11:30:00Z,10269.6
0,2025-09-30T11:00:00Z,10061.5
0,2025-09-30T10:30:00Z,8859.2
0,2025-09-30T10:00:00Z,8001.59
0,2025-09-30T09:30:00Z,6524.0
0,2025-09-30T09:00:00Z,5229.31
0,2025-09-30T08:30:00Z,4129.48
0,2025-09-30T08:00:00Z,2776.35
0,2025-09-30T07:30:00Z,1486.0
0,2025-09-30T07:00:00Z,465.38
0,2025-09-30T06:30:00Z,14.9013
0,2025-09-30T06:00:00Z,0.0
0,2025-09-30T05:30:00Z,0.0
0,2025-09-30T05:00:00Z,0.0
0,2025-09-30T04:30:00Z,0.0
0,2025-09-30T04:00:00Z,0.0
0,2025-09-30T03:30:00Z,0.0
0,2025-09-30T03:00:00Z,0.0
0,2025-09-30T02:30:00Z,0.0
0,2025-09-30T02:00:00Z,0.0
0,2025-09-30T01:30:00Z,0.0
0,2025-09-30T01:00:00Z,0.0
0,2025-09-30T00:30:00Z,0.0
0,2025-09-30T00:00:00Z,0.0
0,2025-09-29T23:30:00Z,0.0
0,2025-09-29T23:00:00Z,0.0
0,2025-09-29T22:30:00Z,0.0
0,2025-09-29T22:00:00Z,0.0
0,2025-09-29T21:30:00Z,0.0
0,2025-09-29T21:00:00Z,0.0
0,2025-09-29T20:30:00Z,0.0
0,2025-09-29T20:00:00Z,0.0
0,2025-09-29T19:30:00Z,0.0
0,2025-09-29T19:00:00Z,0.0
0,2025-09-29T18:30:00Z,0.0
0,2025-09-29T18:00:00Z,1.81009
0,2025-09-29T17:30:00Z,153.36
0,2025-09-29T17:00:00Z,568.196
0,2025-09-29T16:30:00Z,1155.91
0,2025-09-29T16:00:00Z,1844.15
0,2025-09-29T15:30:00Z,2852.57
0,2025-09-29T15:00:00Z,3654.93
0,2025-09-29T14:30:00Z,4505.05
0,2025-09-29T14:00:00Z,5716.24
0,2025-09-29T13:30:00Z,6638.54
0,2025-09-29T13:00:00Z,7548.63
0,2025-09-29T12:30:00Z,8486.14
0,2025-09-29T12:00:00Z,9264.13
0,2025-09-29T11:30:00Z,10114.0
0,2025-09-29T11:00:00Z,10257.4
0,2025-09-29T10:30:00Z,9870.38
0,2025-09-29T10:00:00Z,8881.25
0,2025-09-29T09:30:00Z,8103.77
0,2025-09-29T09:00:00Z,6765.33
0,2025-09-29T08:30:00Z,5411.34
0,2025-09-29T08:00:00Z,3767.49
0,2025-09-29T07:30:00Z,1953.63
0,2025-09-29T07:00:00Z,615.159
0,2025-09-29T06:30:00Z,36.8146
0,2025-09-29T06:00:00Z,0.0
0,2025-09-29T05:30:00Z,0.0
0,2025-09-29T05:00:00Z,0.0
0,2025-09-29T04:30:00Z,0.0
0,2025-09-29T04:00:00Z,0.0
0,2025-09-29T03:30:00Z,0.0
0,2025-09-29T03:00:00Z,0.0
0,2025-09-29T02:30:00Z,0.0
0,2025-09-29T02:00:00Z,0.0
0,2025-09-29T01:30:00Z,0.0
0,2025-09-29T01:00:00Z,0.0
0,2025-09-29T00:30:00Z,0.0
0,2025-09-29T00:00:00Z,0.0
0,2025-09-28T23:30:00Z,0.0
0,2025-09-28T23:00:00Z,0.0
0,2025-09-28T22:30:00Z,0.0
0,2025-09-28T22:00:00Z,0.0
0,2025-09-28T21:30:00Z,0.0
0,2025-09-28T21:00:00Z,0.0
0,2025-09-28T20:30:00Z,0.0
0,2025-09-28T20:00:00Z,0.0
0,2025-09-28T19:30:00Z,0.0
0,2025-09-28T19:00:00Z,0.0
0,2025-09-28T18:30:00Z,0.0
0,2025-09-28T18:00:00Z,13.7228
0,2025-09-28T17:30:00Z,383.202
0,2025-09-28T17:00:00Z,1412.0
0,2025-09-28T16:30:00Z,2664.78
0,2025-09-28T16:00:00Z,3690.31
0,2025-09-28T15:30:00Z,4518.02
0,2025-09-28T15:00:00Z,5438.05
0,2025-09-28T14:30:00Z,6225.86
0,2025-09-28T14:00:00Z,6730.3
0,2025-09-28T13:30:00Z,7541.91
0,2025-09-28T13:00:00Z,8151.35
0,2025-09-28T12:30:00Z,8082.03
0,2025-09-28T12:00:00Z,7754.74
0,2025-09-28T11:30:00Z,7593.26
0,2025-09-28T11:00:00Z,7305.46
0,2025-09-28T10:30:00Z,6750.32
0,2025-09-28T10:00:00Z,5878.49
0,2025-09-28T09:30:00Z,4718.17
0,2025-09-28T09:00:00Z,3514.61
0,2025-09-28T08:30:00Z,2606.99
0,2025-09-28T08:00:00Z,1702.25
0,2025-09-28T07:30:00Z,826.803
0,2025-09-28T07:00:00Z,267.235
0,2025-09-28T06:30:00Z,12.9555
0,2025-09-28T06:00:00Z,0.0
0,2025-09-28T05:30:00Z,0.0
0,2025-09-28T05:00:00Z,0.0
0,2025-09-28T04:30:00Z,0.0
0,2025-09-28T04:00:00Z,0.0
0,2025-09-28T03:30:00Z,0.0
0,2025-09-28T03:00:00Z,0.0
0,2025-09-28T02:30:00Z,0.0
0,2025-09-28T02:00:00Z,0.0
0,2025-09-28T01:30:00Z,0.0
0,2025-09-28T01:00:00Z,0.0
0,2025-09-28T00:30:00Z,0.0
0,2025-09-28T00:00:00Z,0.0
0,2025-09-27T23:30:00Z,0.0
0,2025-09-27T23:00:00Z,0.0
0,2025-09-27T22:30:00Z,0.0
0,2025-09-27T22:00:00Z,0.0
0,2025-09-27T21:30:00Z,0.0
0,2025-09-27T21:00:00Z,0.0
0,2025-09-27T20:30:00Z,0.0
0,2025-09-27T20:00:00Z,0.0
0,2025-09-27T19:30:00Z,0.0
0,2025-09-27T19:00:00Z,0.0
0,2025-09-27T18:30:00Z,0.0
0,2025-09-27T18:00:00Z,7.71791
0,2025-09-27T17:30:00Z,168.517
0,2025-09-27T17:00:00Z,565.823
0,2025-09-27T16:30:00Z,1025.87
0,2025-09-27T16:00:00Z,1617.91
0,2025-09-27T15:30:00Z,2175.03
0,2025-09-27T15:00:00Z,2863.76
0,2025-09-27T14:30:00Z,3278.29
0,2025-09-27T14:00:00Z,3679.77
0,2025-09-27T13:30:00Z,4145.46
0,2025-09-27T13:00:00Z,4402.9
0,2025-09-27T12:30:00Z,4406.09
0,2025-09-27T12:00:00Z,4341.47
0,2025-09-27T11:30:00Z,4342.48
0,2025-09-27T11:00:00Z,4568.07
0,2025-09-27T10:30:00Z,4541.21
0,2025-09-27T10:00:00Z,4551.62
0,2025-09-27T09:30:00Z,4145.4
0,2025-09-27T09:00:00Z,3315.25
0,2025-09-27T08:30:00Z,2564.17
0,2025-09-27T08:00:00Z,1838.75
0,2025-09-27T07:30:00Z,1122.94
0,2025-09-27T07:00:00Z,480.985
0,2025-09-27T06:30:00Z,31.2764
0,2025-09-27T06:00:00Z,0.0
0,2025-09-27T05:30:00Z,0.0
0,2025-09-27T05:00:00Z,0.0
0,2025-09-27T04:30:00Z,0.0
0,2025-09-27T04:00:00Z,0.0
0,2025-09-27T03:30:00Z,0.0
0,2025-09-27T03:00:00Z,0.0
0,2025-09-27T02:30:00Z,0.0
0,2025-09-27T02:00:00Z,0.0
0,2025-09-27T01:30:00Z,0.0
0,2025-09-27T01:00:00Z,0.0
0,2025-09-27T00:30:00Z,0.0
0,2025-09-27T00:00:00Z,0.0
0,2025-09-26T23:30:00Z,0.0
0,2025-09-26T23:00:00Z,0.0
0,2025-09-26T22:30:00Z,0.0
0,2025-09-26T22:00:00Z,0.0
0,2025-09-26T21:30:00Z,0.0
0,2025-09-26T21:00:00Z,0.0
0,2025-09-26T20:30:00Z,0.0
0,2025-09-26T20:00:00Z,0.0
0,2025-09-26T19:30:00Z,0.0
0,2025-09-26T19:00:00Z,0.0
0,2025-09-26T18:30:00Z,0.0
0,2025-09-26T18:00:00Z,3.7655
0,2025-09-26T17:30:00Z,95.8233
0,2025-09-26T17:00:00Z,343.863
0,2025-09-26T16:30:00Z,713.135
0,2025-09-26T16:00:00Z,1120.79
0,2025-09-26T15:30:00Z,1473.35
0,2025-09-26T15:00:00Z,1816.35
0,2025-09-26T14:30:00Z,2289.41
0,2025-09-26T14:00:00Z,2843.68
0,2025-09-26T13:30:00Z,3340.35
0,2025-09-26T13:00:00Z,4004.01
0,2025-09-26T12:30:00Z,4790.14
0,2025-09-26T12:00:00Z,5825.97
0,2025-09-26T11:30:00Z,6224.96
0,2025-09-26T11:00:00Z,6963.61
0,2025-09-26T10:30:00Z,6839.16
0,2025-09-26T10:00:00Z,6392.63
0,2025-09-26T09:30:00Z,5627.0
0,2025-09-26T09:00:00Z,4615.87
0,2025-09-26T08:30:00Z,3542.78
0,2025-09-26T08:00:00Z,2655.49
0,2025-09-26T07:30:00Z,1495.17
0,2025-09-26T07:00:00Z,494.525
0,2025-09-26T06:30:00Z,34.3541
0,2025-09-26T06:00:00Z,0.0
0,2025-09-26T05:30:00Z,0.0
0,2025-09-26T05:00:00Z,0.0
0,2025-09-26T04:30:00Z,0.0
0,2025-09-26T04:00:00Z,0.0
0,2025-09-26T03:30:00Z,0.0
0,2025-09-26T03:00:00Z,0.0
0,2025-09-26T02:30:00Z,0.0
0,2025-09-26T02:00:00Z,0.0
0,2025-09-26T01:30:00Z,0.0
0,2025-09-26T01:00:00Z,0.0
0,2025-09-26T00:30:00Z,0.0
0,2025-09-26T00:00:00Z,0.0
0,2025-09-25T23:30:00Z,0.0
0,2025-09-25T23:00:00Z,0.0
0,2025-09-25T22:30:00Z,0.0
0,2025-09-25T22:00:00Z,0.0
0,2025-09-25T21:30:00Z,0.0
0,2025-09-25T21:00:00Z,0.0
0,2025-09-25T20:30:00Z,0.0
0,2025-09-25T20:00:00Z,0.0
0,2025-09-25T19:30:00Z,0.0
0,2025-09-25T19:00:00Z,0.0
0,2025-09-25T18:30:00Z,0.0
0,2025-09-25T18:00:00Z,63.9529
0,2025-09-25T17:30:00Z,696.169
0,2025-09-25T17:00:00Z,2010.73
0,2025-09-25T16:30:00Z,3546.84
0,2025-09-25T16:00:00Z,4993.27
0,2025-09-25T15:30:00Z,6274.63
0,2025-09-25T15:00:00Z,7551.53
0,2025-09-25T14:30:00Z,8552.94
0,2025-09-25T14:00:00Z,9429.31
0,2025-09-25T13:30:00Z,10070.1
0,2025-09-25T13:00:00Z,10379.8
0,2025-09-25T12:30:00Z,10599.5
0,2025-09-25T12:00:00Z,10732.2
0,2025-09-25T11:30:00Z,10459.3
0,2025-09-25T11:00:00Z,10060.4
0,2025-09-25T10:30:00Z,9700.28
0,2025-09-25T10:00:00Z,9123.28
0,2025-09-25T09:30:00Z,8070.17
0,2025-09-25T09:00:00Z,6649.91
0,2025-09-25T08:30:00Z,5094.49
0,2025-09-25T08:00:00Z,3597.95
0,2025-09-25T07:30:00Z,1991.3
0,2025-09-25T07:00:00Z,757.095
0,2025-09-25T06:30:00Z,63.8727
0,2025-09-25T06:00:00Z,0.0
0,2025-09-25T05:30:00Z,0.0
0,2025-09-25T05:00:00Z,0.0
0,2025-09-25T04:30:00Z,0.0
0,2025-09-25T04:00:00Z,0.0
0,2025-09-25T03:30:00Z,0.0
0,2025-09-25T03:00:00Z,0.0
0,2025-09-25T02:30:00Z,0.0
0,2025-09-25T02:00:00Z,0.0
0,2025-09-25T01:30:00Z,0.0
0,2025-09-25T01:00:00Z,0.0
0,2025-09-25T00:30:00Z,0.0
0,2025-09-25T00:00:00Z,0.0
0,2025-09-24T23:30:00Z,0.0
0,2025-09-24T23:00:00Z,0.0
0,2025-09-24T22:30:00Z,0.0
0,2025-09-24T22:00:00Z,0.0
0,2025-09-24T21:30:00Z,0.0
0,2025-09-24T21:00:00Z,0.0
0,2025-09-24T20:30:00Z,0.0
0,2025-09-24T20:00:00Z,0.0
0,2025-09-24T19:30:00Z,0.0
0,2025-09-24T19:00:00Z,0.0
0,2025-09-24T18:30:00Z,0.0
0,2025-09-24T18:00:00Z,65.168
0,2025-09-24T17:30:00Z,631.91
0,2025-09-24T17:00:00Z,1597.24
0,2025-09-24T16:30:00Z,2661.67
0,2025-09-24T16:00:00Z,3707.5
0,2025-09-24T15:30:00Z,4979.59
0,2025-09-24T15:00:00Z,6103.33
0,2025-09-24T14:30:00Z,6880.63
0,2025-09-24T14:00:00Z,7490.11
0,2025-09-24T13:30:00Z,7768.88
0,2025-09-24T13:00:00Z,7562.19
0,2025-09-24T12:30:00Z,8007.08
0,2025-09-24T12:00:00Z,8513.24
0,2025-09-24T11:30:00Z,8882.38
0,2025-09-24T11:00:00Z,8400.87
0,2025-09-24T10:30:00Z,8303.24
0,2025-09-24T10:00:00Z,7865.77
0,2025-09-24T09:30:00Z,6767.74
0,2025-09-24T09:00:00Z,5292.6
0,2025-09-24T08:30:00Z,4100.01
0,2025-09-24T08:00:00Z,2582.29
0,2025-09-24T07:30:00Z,1618.02
0,2025-09-24T07:00:00Z,583.254
0,2025-09-24T06:30:00Z,51.4737
0,2025-09-24T06:00:00Z,2.92259e-08
0,2025-09-24T05:30:00Z,0.0
0,2025-09-24T05:00:00Z,0.0
0,2025-09-24T04:30:00Z,0.0
0,2025-09-24T04:00:00Z,0.0
0,2025-09-24T03:30:00Z,0.0
0,2025-09-24T03:00:00Z,0.0
0,2025-09-24T02:30:00Z,0.0
0,2025-09-24T02:00:00Z,0.0
0,2025-09-24T01:30:00Z,0.0
0,2025-09-24T01:00:00Z,0.0
0,2025-09-24T00:30:00Z,0.0
0,2025-09-24T00:00:00Z,0.0
0,2025-09-23T23:30:00Z,0.0
0,2025-09-23T23:00:00Z,0.0
0,2025-09-23T22:30:00Z,0.0
0,2025-09-23T22:00:00Z,0.0
0,2025-09-23T21:30:00Z,0.0
0,2025-09-23T21:00:00Z,0.0
0,2025-09-23T20:30:00Z,0.0
0,2025-09-23T20:00:00Z,0.0
0,2025-09-23T19:30:00Z,0.0
0,2025-09-23T19:00:00Z,0.0


==> results_summary_1.csv <==
dataset,method,topk_overlap,kendall_tau,runtime_s
WindPower,HSIC-Lasso (score),0.9,0.8646,13.5114
WindPower,MIFA (sklearn MI),0.9,0.8031,0.2386
WindPower,ExCIR (LW),1.0,1.0,0.0015
SolarGeneration,HSIC-Lasso (score),0.9,0.8901,0.0957
SolarGeneration,MIFA (sklearn MI),0.9,0.4725,0.0893
SolarGeneration,ExCIR (LW),1.0,1.0,0.0009


==> results_summary_long.csv <==
dataset,window,trial,method,topk_overlap,kendall_tau,runtime_s
WindPower,2018-01,0,HSIC-Lasso (score),0.9,0.8153846153846154,0.1992969512939453
WindPower,2018-01,0,MIFA (sklearn MI),0.9,0.7230769230769231,0.10834741592407227
WindPower,2018-01,0,ExCIR (LW),1.0,1.0,0.0022635459899902344
WindPower,2018-01,1,HSIC-Lasso (score),0.9,0.8153846153846154,0.1000981330871582
WindPower,2018-01,1,MIFA (sklearn MI),0.9,0.716923076923077,0.0715487003326416
WindPower,2018-01,1,ExCIR (LW),1.0,1.0,0.001352548599243164
WindPower,2018-01,2,HSIC-Lasso (score),0.9,0.8153846153846154,0.0980539321899414
WindPower,2018-01,2,MIFA (sklearn MI),0.9,0.716923076923077,0.07729959487915039
WindPower,2018-01,2,ExCIR (LW),1.0,1.0,0.0013153553009033203
WindPower,2018-01,3,HSIC-Lasso (score),0.9,0.8153846153846154,0.09830307960510254
WindPower,2018-01,3,MIFA (sklearn MI),0.8,0.6984615384615385,0.08197355270385742
WindPower,2018-01,3,ExCIR (LW),1.0,1.0,0.0012328624725341797
WindPower,2018-01,4,HSIC-Lasso (score),0.9,0.8153846153846154,0.10098028182983398
WindPower,2018-01,4,MIFA (sklearn MI),0.9,0.7230769230769231,0.07385945320129395
WindPower,2018-01,4,ExCIR (LW),1.0,1.0,0.00124359130859375
WindPower,2018-01,5,HSIC-Lasso (score),0.9,0.8153846153846154,0.13107943534851074
WindPower,2018-01,5,MIFA (sklearn MI),0.9,0.7107692307692308,0.07396197319030762
WindPower,2018-01,5,ExCIR (LW),1.0,1.0,0.0013446807861328125
WindPower,2018-01,6,HSIC-Lasso (score),0.9,0.8153846153846154,0.09849429130554199
WindPower,2018-01,6,MIFA (sklearn MI),0.8,0.7046153846153846,0.0753793716430664
WindPower,2018-01,6,ExCIR (LW),1.0,1.0,0.0013141632080078125
WindPower,2018-01,7,HSIC-Lasso (score),0.9,0.8153846153846154,0.10174679756164551
WindPower,2018-01,7,MIFA (sklearn MI),0.8,0.7107692307692308,0.07331085205078125
WindPower,2018-01,7,ExCIR (LW),1.0,1.0,0.0013170242309570312
WindPower,2018-01,8,HSIC-Lasso (score),0.9,0.8153846153846154,0.13525867462158203
WindPower,2018-01,8,MIFA (sklearn MI),0.9,0.716923076923077,0.0709371566772461
WindPower,2018-01,8,ExCIR (LW),1.0,1.0,0.0013432502746582031
WindPower,2018-02,0,HSIC-Lasso (score),0.9,0.8276923076923077,0.08577251434326172
WindPower,2018-02,0,MIFA (sklearn MI),0.8,0.7476923076923077,0.07025814056396484
WindPower,2018-02,0,ExCIR (LW),1.0,1.0,0.0012619495391845703
WindPower,2018-02,1,HSIC-Lasso (score),0.9,0.8276923076923077,0.18117070198059082
WindPower,2018-02,1,MIFA (sklearn MI),0.8,0.7600000000000001,0.12929987907409668
WindPower,2018-02,1,ExCIR (LW),1.0,1.0,0.0022389888763427734
WindPower,2018-02,2,HSIC-Lasso (score),0.9,0.8276923076923077,0.11027956008911133
WindPower,2018-02,2,MIFA (sklearn MI),0.8,0.7538461538461539,0.07282876968383789
WindPower,2018-02,2,ExCIR (LW),1.0,1.0,0.0014045238494873047
WindPower,2018-02,3,HSIC-Lasso (score),0.9,0.8276923076923077,0.08549046516418457
WindPower,2018-02,3,MIFA (sklearn MI),0.8,0.7415384615384616,0.07134222984313965
WindPower,2018-02,3,ExCIR (LW),1.0,1.0,0.0013077259063720703
WindPower,2018-02,4,HSIC-Lasso (score),0.9,0.8276923076923077,0.08534932136535645
WindPower,2018-02,4,MIFA (sklearn MI),0.8,0.7415384615384616,0.06977295875549316
WindPower,2018-02,4,ExCIR (LW),1.0,1.0,0.001318216323852539
WindPower,2018-02,5,HSIC-Lasso (score),0.9,0.8276923076923077,0.08746528625488281
WindPower,2018-02,5,MIFA (sklearn MI),0.8,0.7600000000000001,0.07036447525024414
WindPower,2018-02,5,ExCIR (LW),1.0,1.0,0.001435995101928711
WindPower,2018-02,6,HSIC-Lasso (score),0.9,0.8276923076923077,0.1114652156829834
WindPower,2018-02,6,MIFA (sklearn MI),0.8,0.7538461538461539,0.06965208053588867
WindPower,2018-02,6,ExCIR (LW),1.0,1.0,0.0013604164123535156
WindPower,2018-02,7,HSIC-Lasso (score),0.9,0.8276923076923077,0.08515477180480957
WindPower,2018-02,7,MIFA (sklearn MI),0.8,0.7600000000000001,0.07397341728210449
WindPower,2018-02,7,ExCIR (LW),1.0,1.0,0.0013267993927001953
WindPower,2018-02,8,HSIC-Lasso (score),0.9,0.8276923076923077,0.17940306663513184
WindPower,2018-02,8,MIFA (sklearn MI),0.8,0.7600000000000001,0.12886476516723633
WindPower,2018-02,8,ExCIR (LW),1.0,1.0,0.0014328956604003906
WindPower,2018-03,0,HSIC-Lasso (score),0.9,0.8338461538461538,0.10698556900024414
WindPower,2018-03,0,MIFA (sklearn MI),0.9,0.7723076923076924,0.10148978233337402
WindPower,2018-03,0,ExCIR (LW),1.0,1.0,0.001322031021118164
WindPower,2018-03,1,HSIC-Lasso (score),0.9,0.8338461538461538,0.10271477699279785
WindPower,2018-03,1,MIFA (sklearn MI),0.8,0.7600000000000001,0.07396054267883301
WindPower,2018-03,1,ExCIR (LW),1.0,1.0,0.0012156963348388672
WindPower,2018-03,2,HSIC-Lasso (score),0.9,0.8338461538461538,0.2779839038848877
WindPower,2018-03,2,MIFA (sklearn MI),0.9,0.7661538461538462,0.12813043594360352
WindPower,2018-03,2,ExCIR (LW),1.0,1.0,0.0012714862823486328
WindPower,2018-03,3,HSIC-Lasso (score),0.9,0.8338461538461538,0.1072850227355957
WindPower,2018-03,3,MIFA (sklearn MI),0.9,0.7600000000000001,0.07376956939697266
WindPower,2018-03,3,ExCIR (LW),1.0,1.0,0.0012664794921875
WindPower,2018-03,4,HSIC-Lasso (score),0.9,0.8338461538461538,0.10602784156799316
WindPower,2018-03,4,MIFA (sklearn MI),0.9,0.7784615384615385,0.08658885955810547
WindPower,2018-03,4,ExCIR (LW),1.0,1.0,0.001238107681274414
WindPower,2018-03,5,HSIC-Lasso (score),0.9,0.8338461538461538,0.1054239273071289
WindPower,2018-03,5,MIFA (sklearn MI),0.9,0.7476923076923077,0.10310125350952148
WindPower,2018-03,5,ExCIR (LW),1.0,1.0,0.0013196468353271484
WindPower,2018-03,6,HSIC-Lasso (score),0.9,0.8338461538461538,0.10658979415893555
WindPower,2018-03,6,MIFA (sklearn MI),0.9,0.7784615384615385,0.07823991775512695
WindPower,2018-03,6,ExCIR (LW),1.0,1.0,0.001374959945678711
WindPower,2018-03,7,HSIC-Lasso (score),0.9,0.8338461538461538,0.10329699516296387
WindPower,2018-03,7,MIFA (sklearn MI),0.9,0.7415384615384616,0.07330727577209473
WindPower,2018-03,7,ExCIR (LW),1.0,1.0,0.0013988018035888672
WindPower,2018-03,8,HSIC-Lasso (score),0.9,0.8338461538461538,0.1064903736114502
WindPower,2018-03,8,MIFA (sklearn MI),0.9,0.7723076923076924,0.07375502586364746
WindPower,2018-03,8,ExCIR (LW),1.0,1.0,0.002450227737426758
WindPower,2018-04,0,HSIC-Lasso (score),1.0,0.8769230769230769,0.1010582447052002
WindPower,2018-04,0,MIFA (sklearn MI),0.9,0.7907692307692308,0.07322382926940918
WindPower,2018-04,0,ExCIR (LW),1.0,1.0,0.0012209415435791016
WindPower,2018-04,1,HSIC-Lasso (score),1.0,0.8769230769230769,0.10257554054260254
WindPower,2018-04,1,MIFA (sklearn MI),0.9,0.796923076923077,0.07364487648010254
WindPower,2018-04,1,ExCIR (LW),1.0,1.0,0.0013146400451660156
WindPower,2018-04,2,HSIC-Lasso (score),1.0,0.8769230769230769,0.10891842842102051
WindPower,2018-04,2,MIFA (sklearn MI),0.9,0.796923076923077,0.07340836524963379
WindPower,2018-04,2,ExCIR (LW),1.0,1.0,0.001444101333618164
WindPower,2018-04,3,HSIC-Lasso (score),1.0,0.8769230769230769,0.16814112663269043
WindPower,2018-04,3,MIFA (sklearn MI),0.9,0.796923076923077,0.10594558715820312
WindPower,2018-04,3,ExCIR (LW),1.0,1.0,0.0013136863708496094
WindPower,2018-04,4,HSIC-Lasso (score),1.0,0.8769230769230769,0.10087871551513672
WindPower,2018-04,4,MIFA (sklearn MI),0.9,0.796923076923077,0.07485651969909668
WindPower,2018-04,4,ExCIR (LW),1.0,1.0,0.0013246536254882812
WindPower,2018-04,5,HSIC-Lasso (score),1.0,0.8769230769230769,0.10517287254333496
WindPower,2018-04,5,MIFA (sklearn MI),0.9,0.796923076923077,0.07193231582641602
WindPower,2018-04,5,ExCIR (LW),1.0,1.0,0.0012326240539550781
WindPower,2018-04,6,HSIC-Lasso (score),1.0,0.8769230769230769,0.10164570808410645
WindPower,2018-04,6,MIFA (sklearn MI),0.9,0.8092307692307692,0.07377505302429199
WindPower,2018-04,6,ExCIR (LW),1.0,1.0,0.0013451576232910156
WindPower,2018-04,7,HSIC-Lasso (score),1.0,0.8769230769230769,0.3579847812652588
WindPower,2018-04,7,MIFA (sklearn MI),0.9,0.796923076923077,0.13945341110229492
WindPower,2018-04,7,ExCIR (LW),1.0,1.0,0.002569913864135742
WindPower,2018-04,8,HSIC-Lasso (score),1.0,0.8769230769230769,0.10309696197509766
WindPower,2018-04,8,MIFA (sklearn MI),0.9,0.796923076923077,0.07440900802612305
WindPower,2018-04,8,ExCIR (LW),1.0,1.0,0.0013322830200195312
WindPower,2018-05,0,HSIC-Lasso (score),0.9,0.8646153846153847,0.10541725158691406
WindPower,2018-05,0,MIFA (sklearn MI),0.8,0.7046153846153846,0.07490849494934082
WindPower,2018-05,0,ExCIR (LW),1.0,1.0,0.0012392997741699219
WindPower,2018-05,1,HSIC-Lasso (score),0.9,0.8646153846153847,0.10617518424987793
WindPower,2018-05,1,MIFA (sklearn MI),0.8,0.7046153846153846,0.08466625213623047
WindPower,2018-05,1,ExCIR (LW),1.0,1.0,0.0013725757598876953
WindPower,2018-05,2,HSIC-Lasso (score),0.9,0.8646153846153847,0.11032843589782715
WindPower,2018-05,2,MIFA (sklearn MI),0.8,0.7046153846153846,0.07398629188537598
WindPower,2018-05,2,ExCIR (LW),1.0,1.0,0.0013887882232666016
WindPower,2018-05,3,HSIC-Lasso (score),0.9,0.8646153846153847,0.11176276206970215
WindPower,2018-05,3,MIFA (sklearn MI),0.8,0.7046153846153846,0.07509422302246094
WindPower,2018-05,3,ExCIR (LW),1.0,1.0,0.001298666000366211
WindPower,2018-05,4,HSIC-Lasso (score),0.9,0.8646153846153847,0.15722894668579102
WindPower,2018-05,4,MIFA (sklearn MI),0.8,0.6984615384615385,0.08853769302368164
WindPower,2018-05,4,ExCIR (LW),1.0,1.0,0.001398324966430664
WindPower,2018-05,5,HSIC-Lasso (score),0.9,0.8646153846153847,0.10719680786132812
WindPower,2018-05,5,MIFA (sklearn MI),0.8,0.7046153846153846,0.07471442222595215
WindPower,2018-05,5,ExCIR (LW),1.0,1.0,0.001220703125
WindPower,2018-05,6,HSIC-Lasso (score),0.9,0.8646153846153847,0.14121484756469727
WindPower,2018-05,6,MIFA (sklearn MI),0.8,0.7046153846153846,0.07383346557617188
WindPower,2018-05,6,ExCIR (LW),1.0,1.0,0.002371549606323242
WindPower,2018-05,7,HSIC-Lasso (score),0.9,0.8646153846153847,0.1058504581451416
WindPower,2018-05,7,MIFA (sklearn MI),0.8,0.6984615384615385,0.07313752174377441
WindPower,2018-05,7,ExCIR (LW),1.0,1.0,0.0013136863708496094
WindPower,2018-05,8,HSIC-Lasso (score),0.9,0.8646153846153847,0.10653066635131836
WindPower,2018-05,8,MIFA (sklearn MI),0.8,0.7046153846153846,0.07295489311218262
WindPower,2018-05,8,ExCIR (LW),1.0,1.0,0.0013129711151123047
WindPower,2018-06,0,HSIC-Lasso (score),0.9,0.8153846153846154,0.07056522369384766
WindPower,2018-06,0,MIFA (sklearn MI),0.9,0.7476923076923077,0.06490254402160645
WindPower,2018-06,0,ExCIR (LW),1.0,1.0,0.0012280941009521484
WindPower,2018-06,1,HSIC-Lasso (score),0.9,0.8153846153846154,0.06990838050842285
WindPower,2018-06,1,MIFA (sklearn MI),0.8,0.7292307692307692,0.06481480598449707
WindPower,2018-06,1,ExCIR (LW),1.0,1.0,0.0012238025665283203
WindPower,2018-06,2,HSIC-Lasso (score),0.9,0.8153846153846154,0.42102646827697754
WindPower,2018-06,2,MIFA (sklearn MI),0.9,0.7415384615384616,0.13460993766784668
WindPower,2018-06,2,ExCIR (LW),1.0,1.0,0.0033080577850341797
WindPower,2018-06,3,HSIC-Lasso (score),0.9,0.8153846153846154,0.07507801055908203
WindPower,2018-06,3,MIFA (sklearn MI),0.8,0.7230769230769231,0.0652315616607666
WindPower,2018-06,3,ExCIR (LW),1.0,1.0,0.0013132095336914062
WindPower,2018-06,4,HSIC-Lasso (score),0.9,0.8153846153846154,0.07111191749572754
WindPower,2018-06,4,MIFA (sklearn MI),0.9,0.7476923076923077,0.06659746170043945
WindPower,2018-06,4,ExCIR (LW),1.0,1.0,0.0014157295227050781
WindPower,2018-06,5,HSIC-Lasso (score),0.9,0.8153846153846154,0.06941890716552734
WindPower,2018-06,5,MIFA (sklearn MI),0.8,0.7353846153846154,0.0650033950805664
WindPower,2018-06,5,ExCIR (LW),1.0,1.0,0.0013091564178466797
WindPower,2018-06,6,HSIC-Lasso (score),0.9,0.8153846153846154,0.07341909408569336
WindPower,2018-06,6,MIFA (sklearn MI),0.9,0.7415384615384616,0.06767487525939941
WindPower,2018-06,6,ExCIR (LW),1.0,1.0,0.001325845718383789
WindPower,2018-06,7,HSIC-Lasso (score),0.9,0.8153846153846154,0.07080960273742676
WindPower,2018-06,7,MIFA (sklearn MI),0.8,0.7292307692307692,0.06503772735595703
WindPower,2018-06,7,ExCIR (LW),1.0,1.0,0.0013401508331298828
WindPower,2018-06,8,HSIC-Lasso (score),0.9,0.8153846153846154,0.07416129112243652
WindPower,2018-06,8,MIFA (sklearn MI),0.8,0.7415384615384616,0.06601881980895996
WindPower,2018-06,8,ExCIR (LW),1.0,1.0,0.0013210773468017578
SolarGeneration,2025-10,0,HSIC-Lasso (score),0.9,0.8681318681318682,0.029636383056640625
SolarGeneration,2025-10,0,MIFA (sklearn MI),0.9,0.4945054945054945,0.03499412536621094
SolarGeneration,2025-10,0,ExCIR (LW),1.0,1.0,0.0008115768432617188
SolarGeneration,2025-10,1,HSIC-Lasso (score),0.9,0.8681318681318682,0.07435417175292969
SolarGeneration,2025-10,1,MIFA (sklearn MI),0.9,0.4725274725274726,0.03529763221740723
SolarGeneration,2025-10,1,ExCIR (LW),1.0,1.0,0.0007615089416503906
SolarGeneration,2025-10,2,HSIC-Lasso (score),0.9,0.8681318681318682,0.029833555221557617
SolarGeneration,2025-10,2,MIFA (sklearn MI),0.9,0.4725274725274726,0.034746408462524414
SolarGeneration,2025-10,2,ExCIR (LW),1.0,1.0,0.0007948875427246094
SolarGeneration,2025-10,3,HSIC-Lasso (score),0.9,0.8681318681318682,0.03020477294921875
SolarGeneration,2025-10,3,MIFA (sklearn MI),0.9,0.4725274725274726,0.03616762161254883
SolarGeneration,2025-10,3,ExCIR (LW),1.0,1.0,0.0007817745208740234
SolarGeneration,2025-10,4,HSIC-Lasso (score),0.9,0.8681318681318682,0.031134605407714844
SolarGeneration,2025-10,4,MIFA (sklearn MI),0.9,0.4725274725274726,0.036225318908691406
SolarGeneration,2025-10,4,ExCIR (LW),1.0,1.0,0.0007951259613037109
SolarGeneration,2025-10,5,HSIC-Lasso (score),0.9,0.8681318681318682,0.05972433090209961
SolarGeneration,2025-10,5,MIFA (sklearn MI),0.9,0.4725274725274726,0.05306434631347656
SolarGeneration,2025-10,5,ExCIR (LW),1.0,1.0,0.0014722347259521484
SolarGeneration,2025-10,6,HSIC-Lasso (score),0.9,0.8681318681318682,0.08073163032531738
SolarGeneration,2025-10,6,MIFA (sklearn MI),0.9,0.4725274725274726,0.03505444526672363
SolarGeneration,2025-10,6,ExCIR (LW),1.0,1.0,0.0007152557373046875
SolarGeneration,2025-10,7,HSIC-Lasso (score),0.9,0.8681318681318682,0.030292034149169922
SolarGeneration,2025-10,7,MIFA (sklearn MI),0.9,0.4945054945054945,0.035031795501708984
SolarGeneration,2025-10,7,ExCIR (LW),1.0,1.0,0.0007798671722412109
SolarGeneration,2025-10,8,HSIC-Lasso (score),0.9,0.8681318681318682,0.05485892295837402
SolarGeneration,2025-10,8,MIFA (sklearn MI),0.9,0.4945054945054945,0.03590893745422363
SolarGeneration,2025-10,8,ExCIR (LW),1.0,1.0,0.0009198188781738281


==> results_summary_meanstd.csv <==
dataset,method,topk_overlap_mean,topk_overlap_std,kendall_tau_mean,kendall_tau_std,runtime_s_mean,runtime_s_std
SolarGeneration,ExCIR (LW),1.0,0.0,1.0,0.0,0.0008702278137207031,0.00023223187367666084
SolarGeneration,HSIC-Lasso (score),0.8999999999999999,0.0,0.8681318681318682,0.0,0.04675226741366916,0.02097117384819934
SolarGeneration,MIFA (sklearn MI),0.8999999999999999,0.0,0.4798534798534799,0.010989010989010952,0.037387847900390625,0.005903940068774316
WindPower,ExCIR (LW),1.0,0.0,1.0,0.0,0.0014531789002595124,0.0004087002574004343
WindPower,HSIC-Lasso (score),0.9166666666666666,0.037617739693163905,0.8389743589743589,0.023901102475923315,0.12026550593199553,0.06474602885911343
WindPower,MIFA (sklearn MI),0.85,0.050469493868283984,0.7448433048433049,0.032840866128980094,0.08088316299297192,0.01915271036237494

